Auxiliary MCMC and particle Gibbs samplers for parallelisable inference in latent dynamical systems

Sampling from the full posterior distribution of high-dimensional non-linear, non-Gaussian latent dynamical models presents significant computational challenges. While Particle Gibbs (also known as conditional sequential Monte Carlo) is considered the gold standard for this task, it quickly degrades in performance as the latent space dimensionality increases. Conversely, globally Gaussian-approximated methods like extended Kalman filtering, though more robust, are seldom used for posterior sampling due to their inherent bias. We introduce novel auxiliary sampling approaches that address these limitations. By incorporating artificial observations of the system as auxiliary variables in our MCMC kernels, we develop both efficient exact Kalman-based samplers and enhanced Particle Gibbs algorithms that maintain performance in high-dimensional latent spaces. Some of our methods support parallelisation along the time dimension, achieving logarithmic scaling when implemented on GPUs. Empirical evaluations demonstrate superior statistical and computational performance compared to existing approaches for high-dimensional latent dynamical systems.

==> _config.yml <==
title: Author support for IMS co-sponsored journal EJS
description: LaTeX related material for the manuscript preparation
show_downloads: true
theme: jekyll-theme-minimal

==> experiments/figures/spatial_ESJD_cpu.csv <==
,t,cSMC,cSMC_grad,Kalman
0,0.0,1.596782866725698,3.99280665833503,0.20748542579822243
1,1.0,1.3917841226793826,4.587930748751387,0.20751502517377957
2,2.0,1.405355263268575,2.8357551767257974,0.20741971482057125
3,3.0,1.4650839500129222,2.8684459749027154,0.20750938552664594
4,4.0,1.5909183610230684,3.342572182870936,0.2075924492906779
5,5.0,1.4906534660141915,2.958446405234281,0.20730113986646756
6,6.0,1.5179846873506904,3.359749912924599,0.20757049896055832
7,7.0,1.4242178288055585,2.660633013630286,0.2074908270733431
8,8.0,1.6690707959467546,4.259271053795237,0.2074235648731701
9,9.0,1.557048155227676,2.963866840407718,0.20714574090670795
10,10.0,1.26073880745098,2.1524320267606525,0.20761641052085905
11,11.0,1.4302506598178297,3.0321078284760006,0.20744989098748193
12,12.0,1.5145330099388956,3.0271858782391066,0.20736832263646648
13,13.0,1.2910332907456905,2.5676377018389758,0.20767799721797928
14,14.0,1.600140080600977,3.7136370217544026,0.20733840620378033
15,15.0,1.4533068310469388,2.7720291992241983,0.20735561684705317
16,16.0,1.5209589282982052,3.272084208333399,0.20742282656719907
17,17.0,1.27572771939449,1.9717334403190763,0.20752142007695512
18,18.0,1.3913850171025843,3.129585464752745,0.20760629036230965
19,19.0,1.5397031516768038,3.2224994326767047,0.20740924136480315
20,20.0,1.5070822900626808,3.411132217571139,0.20744129873346537
21,21.0,1.3673024472314865,2.447676053387113,0.20759163175243883
22,22.0,1.5133110519032926,3.298705683276057,0.207304674689658
23,23.0,1.4455938283819705,2.760597440757556,0.20734252226538957
24,24.0,1.4852333814837038,3.0483792252489366,0.20746173730585724
25,25.0,1.463371336273849,2.826463769073598,0.20723654340254144
26,26.0,1.4791669345926493,3.174444652814418,0.20752714131958783
27,27.0,1.3409596847370266,2.5210751072794664,0.2076159925549291
28,28.0,1.4109026638325304,2.987343434651848,0.20766008244827389
29,29.0,1.3485892050899566,2.3592837295960636,0.20741750524612143
30,30.0,1.3954150199890136,2.9234380476525983,0.20749924097908662
31,31.0,1.5665127084590496,3.090945553581696,0.2071745606488548
32,32.0,1.543461260618642,3.0090042842784896,0.20737189986975862
33,33.0,1.4099305134732276,2.9320085622079204,0.2074988508480601
34,34.0,1.4994481336325407,2.8799117728078274,0.20733161872485653
35,35.0,1.6660667430143803,3.9233108250424267,0.2072664825594984
36,36.0,1.4468929769005627,2.5902739287586884,0.20728600000729785
37,37.0,1.4533343096030875,3.2072710285545325,0.20733415759168566
38,38.0,1.5034438002854587,3.1196696078113746,0.20738387670135125
39,39.0,1.478409595740959,3.2346392549807206,0.2073345732060261
40,40.0,1.5412873949855566,3.446706963039469,0.20721107088029384
41,41.0,1.2162877388531341,2.148242051224224,0.2076868034317158
42,42.0,1.3728113458491862,3.0598352646688,0.20749733549309896
43,43.0,1.5072492393199355,3.190840151289012,0.20734101155539975
44,44.0,1.5771522186230869,3.4532232372323053,0.20713245037477462
45,45.0,1.4393054630607367,2.59547655164497,0.20758118568919598
46,46.0,1.5223370646126568,3.145110481476877,0.20728723984211683
47,47.0,1.4504291095770896,2.828471157088643,0.2073172445758246
48,48.0,1.5384984857868402,3.020675618160749,0.2074010758078657
49,49.0,1.4478092220611871,2.8640964742051436,0.20723317340016364
50,50.0,1.5292159527540208,3.3705473946989515,0.2071696399827488
51,51.0,1.641655087750405,3.5791360967908985,0.20711461866740138
52,52.0,1.4980312765110284,3.1805574268451893,0.20734572099754586
53,53.0,1.495482716197148,2.790378753526602,0.20736490812851116
54,54.0,1.4008708617649972,2.8205468611093236,0.2075267031788826
55,55.0,1.342638255050406,2.6736362020892557,0.20755019899224864
56,56.0,1.4304214733187108,2.8434102183557117,0.20742042700294405
57,57.0,1.4687056680209936,3.142521246289834,0.20731475908542052
58,58.0,1.548505933303386,3.3476242279401047,0.20738700738875196
59,59.0,1.3936049867188558,2.9355195987736806,0.20738746847491712
60,60.0,1.3977487334050238,2.536227558727842,0.207307789940387
61,61.0,1.3523399010300636,2.417967154138023,0.20745328690391035
62,62.0,1.3616351100616157,2.939057897112798,0.20763578152982518
63,63.0,1.4688738256692886,3.0896924546337687,0.20746109748724847
64,64.0,1.399642559606582,2.8757550796086435,0.2074218321009539
65,65.0,1.4456087841652334,2.984896898129955,0.20733945949468763
66,66.0,1.3779746528249235,2.6744057533331214,0.20760371073847636
67,67.0,1.6080993478419259,3.880247622914612,0.20741571409162135
68,68.0,1.471036790776998,2.720475457794964,0.20735443180892615
69,69.0,1.3287027047947049,2.6559770561987532,0.20747142853215336
70,70.0,1.3431386798154563,2.2601844961754978,0.20766391614452004
71,71.0,1.570714079006575,3.716589395189658,0.2075280862976797
72,72.0,1.4285038330592215,2.500302829570137,0.20762996496632696
73,73.0,1.6875406401697546,3.9882781205815263,0.207114054588601
74,74.0,1.3035355422180146,1.9322769267833793,0.20748272388009353
75,75.0,1.6277717938181013,4.1711767635890284,0.20732136223232372
76,76.0,1.6056216332130133,2.9942767664673737,0.20723825527820736
77,77.0,1.4308266471140088,2.7017000610008837,0.2074763450655155
78,78.0,1.330037147551775,2.6013282520172654,0.2074814729625359
79,79.0,1.4218070795293898,2.7070061757229267,0.20763441659510135
80,80.0,1.60906099579297,3.7931880698306486,0.20732244841055944
81,81.0,1.4824025463312864,3.0630778852733784,0.2073772297007963
82,82.0,1.2979324042564258,2.294851240020944,0.2076218230766244
83,83.0,1.390064348001033,2.979551520233508,0.20753558384021745
84,84.0,1.5310145754134283,3.31503348442493,0.20731855295598506
85,85.0,1.3262141371145844,2.203004114620853,0.20759385033743455
86,86.0,1.4797136060427873,3.2225893945782444,0.2074778467649594
87,87.0,1.4437301787082106,2.9456466061645186,0.20756798529764636
88,88.0,1.4423982214648277,3.047898704430554,0.20771067598834633
89,89.0,1.2660866046324373,1.8834942943765782,0.20764605454169213
90,90.0,1.6056077800691129,3.745776133390609,0.20730035038432107
91,91.0,1.4643888564314693,2.416023164521903,0.2073588452185504
92,92.0,1.410200131451711,2.9906984891975297,0.20766194921452552
93,93.0,1.453196708019823,2.8563220157520846,0.20732648391276598
94,94.0,1.4837540123146027,3.0808290781162215,0.2075379028567113
95,95.0,1.492929848935455,3.0067413869081063,0.20727947048144416
96,96.0,1.334729478880763,2.024059314932674,0.20743712469702585
97,97.0,1.4834973722230642,3.533645322301891,0.2076223767362535
98,98.0,1.592316305032,3.0764115454570855,0.20705275119980798
99,99.0,1.3264763640705497,2.483316715469118,0.20758416927419604
100,100.0,1.4951599513180553,3.142211492394563,0.20747558908769861
101,101.0,1.5939965912140905,3.65240032246802,0.20733412837143989
102,102.0,1.461534133553505,3.0157926235813646,0.20740711780963467
103,103.0,1.3642564445734024,2.483711758325808,0.20759851447073743
104,104.0,1.4418633913621306,3.0329248323105276,0.20739002301124856
105,105.0,1.3419027304276825,2.3572386925807223,0.20770143289119006
106,106.0,1.4121606203028931,2.9720480089541526,0.20753647948149592
107,107.0,1.3596146279014647,2.380924126575701,0.2076912790769711
108,108.0,1.567750668572262,3.6519054966047406,0.20741002047434448
109,109.0,1.6297863453626633,3.281183741858695,0.20712336987489835
110,110.0,1.4413089846260845,3.0449336813180707,0.207337930588983
111,111.0,1.5246017152210698,3.388242885377258,0.20728500991826876
112,112.0,1.4905334296636283,3.196712932130322,0.20742355473339558
113,113.0,1.4302461180835961,2.4773145827581176,0.20768671811092645
114,114.0,1.3196037590038032,2.498745043028612,0.20754802863812075
115,115.0,1.50163734392263,3.203801148477942,0.20764933577738703
116,116.0,1.2426187927369028,1.632451235759072,0.20782580345403404
117,117.0,1.4564560776110738,3.524137107387651,0.20741863625589757
118,118.0,1.3512809474486858,2.328536200267263,0.20742654018104076
119,119.0,1.4181375205982476,3.115927202696912,0.20762602284085005
120,120.0,1.407851788168773,2.290371854766272,0.2074881389271468
121,121.0,1.455519652599469,3.034687035449315,0.20735984556376935
122,122.0,1.614931557700038,3.558668363391189,0.20734621165320277
123,123.0,1.532102118525654,3.130074079032056,0.20721552207833155
124,124.0,1.5020102399401367,3.251635787868872,0.20755986687727274
125,125.0,1.2794980416540056,1.9754847786214669,0.20768134273821487
126,126.0,1.5843189550098031,3.997276652487926,0.20723755817161874
127,127.0,1.4287914569023996,2.3996984039433302,0.2073749171453528
128,128.0,1.5524654837790877,3.7452135042869488,0.20736469390103593
129,129.0,1.3564548067282884,2.5994291741750204,0.20753824324347078
130,130.0,1.503298570914194,3.486208006227389,0.20729861457366497
131,131.0,1.3189778958912939,2.2018657464766873,0.20737571975914762
132,132.0,1.3152502929093317,2.7592700344277548,0.20758759228046983
133,133.0,1.6300335897598415,3.7385791786829943,0.2072376614785753
134,134.0,1.2551616333192215,1.9315681617998053,0.2074794466374442
135,135.0,1.563360731350258,3.511268372950144,0.20718703854363413
136,136.0,1.5199083226034418,3.0667427548905835,0.2071959072374739
137,137.0,1.4335834598634392,2.7586051008547656,0.2071301432675682
138,138.0,1.5196292429231106,3.0379702524282037,0.20725641933968292
139,139.0,1.4625471579376608,2.96380183553556,0.20745770088396967
140,140.0,1.346851928299293,2.556292624596972,0.2072921190643683
141,141.0,1.562035435764119,3.378959926753305,0.20725682955235242
142,142.0,1.4648117423988878,2.995437056804076,0.2074725216953084
143,143.0,1.5570525467861445,3.4822342600673437,0.20735895860707387
144,144.0,1.4924324366264046,3.13983290088363,0.20736486293608322
145,145.0,1.6406862406060099,3.773064264829736,0.2073289066553116
146,146.0,1.5015391276683658,2.7768898070731667,0.20715521147940308
147,147.0,1.4961282740114257,3.3767578048456928,0.20741833577631041
148,148.0,1.4850704422220589,2.8339518858818336,0.20730874134460464
149,149.0,1.4365184378344567,2.795338524505496,0.20750894404482095
150,150.0,1.4551917634438722,3.0054088389268143,0.2074957862845622
151,151.0,1.3953510123770685,2.9120279392169324,0.20715729326475413
152,152.0,1.5195762434974314,2.9082191196852363,0.207264566491358
153,153.0,1.4684398267418146,2.795262720901519,0.20739016593433918
154,154.0,1.5416529264301062,3.440999851212837,0.20746912205358967
155,155.0,1.4171147036831826,2.7594343656674027,0.20733212039340287
156,156.0,1.7184175739064813,4.177366205258295,0.20705307797761635
157,157.0,1.4082287822151556,2.581687501631677,0.20726332212798299
158,158.0,1.3670474573504179,2.904866741923615,0.20748433365952224
159,159.0,1.477915342245251,2.7912114657228813,0.20745964945526793
160,160.0,1.5889823858626186,3.51157467343146,0.20728913518832998
161,161.0,1.199764833645895,1.8332075883168728,0.20758701493032278
162,162.0,1.415198292210698,2.893515355978161,0.20762119230348616
163,163.0,1.4989687802968548,3.1561950327595696,0.20734851750312372
164,164.0,1.4851323114708066,3.0101528175990095,0.20748070236295463
165,165.0,1.3378742982633411,2.528531909908634,0.20740303448401393
166,166.0,1.3867672502994537,2.8367852059425784,0.2075067171943374
167,167.0,1.6024272052571178,3.5611967780510896,0.20708467339864
168,168.0,1.4778610971756279,2.9872186113731005,0.2073612432461232
169,169.0,1.546875260816887,3.5677321438794025,0.20739431659458205
170,170.0,1.4513396118767559,2.9711240101314615,0.20738416938111187
171,171.0,1.4088714626617729,2.725557450868655,0.20753917989786713
172,172.0,1.477369806310162,3.15981365123298,0.2074229324818589
173,173.0,1.3382727520540356,2.4614204054232687,0.20736449451651423
174,174.0,1.3880650961538776,2.971021900884807,0.20738922586897388
175,175.0,1.389771796995774,2.1285413046716712,0.20746364432852715
176,176.0,1.4901077130809426,3.758728202752536,0.20753646978409962
177,177.0,1.405113757424988,2.4158909891149962,0.20748027155641466
178,178.0,1.2880059618502855,2.2514940519817173,0.207440267119091
179,179.0,1.4985131935216487,3.2508893996477126,0.20743115276563912
180,180.0,1.526397181628272,3.3017687188927085,0.2073616174282506
181,181.0,1.4123397110262885,2.5596530831069684,0.20748178347712382
182,182.0,1.4867842224659398,3.1913997662137263,0.2073878113995306
183,183.0,1.3918758700601757,2.5581801666528916,0.20737772308057173
184,184.0,1.5772380327805877,3.3777477137977256,0.2073686474468559
185,185.0,1.4013252124655993,2.458782859938219,0.20752627877518534
186,186.0,1.4560374032706023,3.225087859784253,0.20745472811395302
187,187.0,1.5518229628447444,3.496283167670481,0.20706550756003708
188,188.0,1.489650785503909,2.813959718775004,0.2073201792431064
189,189.0,1.456962511315942,3.2030737155349924,0.20755939644295723
190,190.0,1.4250078120734542,2.8359439549734815,0.20747409862233326
191,191.0,1.496730762720108,3.271643028373364,0.2072882650885731
192,192.0,1.2514823508448898,2.078657203319017,0.2076777224196121
193,193.0,1.431043128715828,3.0789695601619314,0.2073744688881561
194,194.0,1.3671529489569365,2.54348459126777,0.20756991311209277
195,195.0,1.3151247151894494,2.253482783574145,0.20742011547554284
196,196.0,1.537905908981338,3.5224836378125475,0.20740230035735294
197,197.0,1.1945956351468339,1.834607260208577,0.20771540282294154
198,198.0,1.6003967656753957,3.8238151166238823,0.20757517935708164
199,199.0,1.3990747851785272,2.593758552026702,0.20757572383154183
200,200.0,1.4985777508467435,3.5018222486367447,0.20731976489769294
201,201.0,1.636337305465713,3.245818712108303,0.2071156385820359
202,202.0,1.36417818935588,2.6827394339605233,0.20714789029443637
203,203.0,1.4510777298593893,2.908719469961943,0.20751693312777206
204,204.0,1.3557502972893416,2.3428224988281725,0.20756334745092317
205,205.0,1.4398678963072598,3.4067409545416014,0.20752831137506292
206,206.0,1.274383368738927,2.0223810416762715,0.2077801745501347
207,207.0,1.5541743209585548,3.635870360280387,0.20725804148241878
208,208.0,1.2943393995985388,1.882318916573422,0.20755397728644312
209,209.0,1.4315524763893337,3.1097740428289398,0.20757976215099916
210,210.0,1.5858738631941378,3.5029766929103063,0.20718000107444823
211,211.0,1.3053933744784445,2.378334811178502,0.20762026561424135
212,212.0,1.576715072989464,3.5252789266756737,0.20737635842524468
213,213.0,1.325583252403885,2.0054385457653554,0.20741084831533954
214,214.0,1.4326910613104702,3.3431849598069676,0.20750615950673817
215,215.0,1.493671388202347,2.951093571027741,0.20731173751410098
216,216.0,1.4990617191419005,3.3074069334892555,0.20733268775511532
217,217.0,1.477631782530807,3.131439313595183,0.20737375724129378
218,218.0,1.4821125084068627,2.920250656013377,0.2073029650724493
219,219.0,1.446510257711634,2.7491820830036886,0.2074100009049289
220,220.0,1.3967233635019511,3.011463065451244,0.2073615411296487
221,221.0,1.576422579586506,3.402470034325961,0.20732933325925842
222,222.0,1.4869108287617565,3.2209972948418,0.20739571668673307
223,223.0,1.3930485137272626,2.79191985684447,0.20740142858121544
224,224.0,1.286697349883616,2.083340043609496,0.20763691152678804
225,225.0,1.4283031463157385,3.322727893467527,0.20744313055183738
226,226.0,1.5756843518931418,2.675899264542386,0.20728456374490634
227,227.0,1.291479364130646,2.6620112576521935,0.20739309514174237
228,228.0,1.3776863284409047,2.65821016629925,0.20749010754516348
229,229.0,1.366481218021363,2.795131706324173,0.20759475340601058
230,230.0,1.2398865489289164,2.2902628575335258,0.20782096112379805
231,231.0,1.4671940429601817,3.2495649842428973,0.2074745568097569
232,232.0,1.432990992325358,2.7548828105966097,0.20750699867494404
233,233.0,1.3772281108889728,2.702477436175104,0.20764541530515998
234,234.0,1.2918158681248315,2.75585288121365,0.2075856496114284
235,235.0,1.3820146399084479,2.6602386321290394,0.20739596332423388
236,236.0,1.3460346468724311,2.4987043346860447,0.20731064192950727
237,237.0,1.4395587038248778,3.0212077018455603,0.20725392802851275
238,238.0,1.458894539740868,3.087738027248997,0.2072405725484714
239,239.0,1.4901015075854958,3.081575461325701,0.2071244950289838
240,240.0,1.5263954082969575,2.9589030291885137,0.20744058955460787
241,241.0,1.4728038541972637,3.0836251074797474,0.20744380248943345
242,242.0,1.4958619087236003,3.259325062832795,0.20729586958186702
243,243.0,1.4402114517521114,2.7797488114563746,0.20723849557107316
244,244.0,1.3876199103891849,2.424390062841121,0.2073565247352235
245,245.0,1.4165722698438912,2.9821830719418356,0.2073879906325601
246,246.0,1.584234160045162,3.6178440022515135,0.20714610107243062
247,247.0,1.398352690692991,2.6078750635846517,0.2073794073308818
248,248.0,1.41511871968396,2.6878341296105646,0.20732880316209049
249,249.0,1.3769103651866317,2.873865844879765,0.20754631905583665
250,250.0,1.567863807361573,3.5137019168469124,0.20726923150941728
251,251.0,1.3776774059282615,2.25363248756621,0.20759987159399315
252,252.0,1.4566287014167756,2.979107699356973,0.2073197544668801
253,253.0,1.4802203374449163,3.1727587409026454,0.20750556084094568
254,254.0,1.388059507869184,2.6699084280757233,0.2075037378119305
255,255.0,1.419641183060594,2.8590619414113463,0.20754710267065093
256,256.0,1.3736960660200566,2.843854832171928,0.20745710105402396
257,257.0,1.5290179416537284,3.471961922175251,0.20714146427344532
258,258.0,1.30662047220394,2.296128681919072,0.20764237785479053
259,259.0,1.2806436756625772,2.5129034712095746,0.2074720720294863
260,260.0,1.5233892343239859,3.215983960067388,0.20727543744724244
261,261.0,1.4153493625111877,2.830025052372366,0.2074314647470601
262,262.0,1.4905559550970793,3.2167177100898696,0.20732988796662538
263,263.0,1.5148957923054696,2.8840544965933077,0.20738123931223526
264,264.0,1.3406097832601518,2.777291033876827,0.20760309210745617
265,265.0,1.5574984687846154,3.5106276133912617,0.20735026826150715
266,266.0,1.1167513275053351,1.8180615565390326,0.20768930753692985
267,267.0,1.4542721607256681,2.8809439019300043,0.20757026019273325
268,268.0,1.463381705293432,3.203756519651506,0.20734095990192145
269,269.0,1.5060278089251369,3.1864386037108487,0.20725431371247396
270,270.0,1.3063867995049805,2.263459301186958,0.2075172691605985
271,271.0,1.6538050865754486,4.088205979508348,0.20717130000703038
272,272.0,1.5283444765489549,2.8322868719435066,0.20716347523266448
273,273.0,1.454044005461037,3.16784768353682,0.2074400486657396
274,274.0,1.423471265146509,2.595530117698945,0.20742350203217938
275,275.0,1.4589928299654276,2.9178336730226873,0.20733003925997764
276,276.0,1.5208886839915068,3.3203087227302603,0.20736941028153524
277,277.0,1.3052294097375126,2.360739814559929,0.2075864606187679
278,278.0,1.6572360694874078,4.282826213771477,0.20726528415689244
279,279.0,1.3601085607893766,2.197199119155994,0.2074698166572489
280,280.0,1.53709914451465,3.5427027550991625,0.20747865965822712
281,281.0,1.4140609704889358,2.4995239006821066,0.20757283529965206
282,282.0,1.4882184649817645,3.200007190136239,0.20737838795175775
283,283.0,1.4579194189514966,3.164026788927731,0.20740662717726083
284,284.0,1.342804860137403,2.5350513120065443,0.2076070068986155
285,285.0,1.4545629521366208,3.1029160595149734,0.20749019889626652
286,286.0,1.339399852580391,2.498788233567029,0.20731663922779262
287,287.0,1.4984583544544876,3.348322669044137,0.2074408981250599
288,288.0,1.4633342186920344,2.5970554802333936,0.20750147164799274
289,289.0,1.5237494810950012,3.4139257893315516,0.20741075285477564
290,290.0,1.4798636125400662,3.035467630601488,0.2073168288101442
291,291.0,1.4152764621656388,2.8903771600918846,0.207424083375372
292,292.0,1.370699394121766,2.5040520372218453,0.2078044521738775
293,293.0,1.2450557789765297,2.231133610958932,0.20761196917155758
294,294.0,1.470286979386583,3.2408519171178343,0.20735537160653622
295,295.0,1.6889137566555292,3.54068223843351,0.2071823711739853
296,296.0,1.5012758725322783,2.7739479460753502,0.20748177545610816
297,297.0,1.604550091503188,3.6795985059579834,0.20726180026540533
298,298.0,1.3133634094148874,2.1475063618679995,0.2075275136856362
299,299.0,1.6402342640329153,3.980422946321778,0.20726567169185728
300,300.0,1.281039326498285,1.886894835991552,0.20759983005700633
301,301.0,1.5999958356842399,3.9138531428296117,0.2071816823910922
302,302.0,1.478456009598449,2.362411014706595,0.20732965619536117
303,303.0,1.39708752555307,3.244278264470631,0.20751296367961913
304,304.0,1.3780393734108656,2.4959907513286455,0.2074503624928184
305,305.0,1.4018377082655207,2.9810312586370857,0.20754096612799913
306,306.0,1.3181166901718826,2.7398893699399194,0.20754231387982144
307,307.0,1.4447596895042807,2.8600478920154275,0.2074239794164896
308,308.0,1.4267938944976777,3.024145301559474,0.20749670481309296
309,309.0,1.4116094753611832,2.492091377772158,0.2073768800473772
310,310.0,1.4192899103974923,3.1408295221219307,0.20745386972557753
311,311.0,1.6278314710594715,3.604914559633471,0.20724993192125113
312,312.0,1.5040599283296614,3.224837153533008,0.20715838113101198
313,313.0,1.3186998243443668,2.343955119419843,0.20742462343769147
314,314.0,1.6065466446336358,3.6034545428468845,0.20741308553842827
315,315.0,1.441036227112636,2.536985061032465,0.20740371134597807
316,316.0,1.4744471926707774,3.1991192433051765,0.2073272826964967
317,317.0,1.3252147604245692,2.5558868829975836,0.2076675625052303
318,318.0,1.5668226816225796,3.2848746188450604,0.20721846440574154
319,319.0,1.4287866583326831,2.803411945840344,0.2073743972927332
320,320.0,1.2869489233242348,2.341140979959164,0.20784678648924454
321,321.0,1.5358388900756836,3.6505625973106364,0.20721358415903524
322,322.0,1.4197397538460792,2.2413926061126404,0.20744777509244158
323,323.0,1.4494119063019753,2.9910284066572785,0.20751098857726902
324,324.0,1.5107130747754127,3.231829733925406,0.20734969078330323
325,325.0,1.4887711567338555,2.889155055163428,0.2071501662954688
326,326.0,1.4696518674027175,2.905673529417254,0.20737852510064841
327,327.0,1.461722102900967,2.801193363626953,0.20744196765590459
328,328.0,1.401085817674175,2.7148623802349903,0.20743583483854308
329,329.0,1.4889568340498953,3.2412744726869276,0.20745410360395908
330,330.0,1.4223797227721662,2.821021339483559,0.2073797935503535
331,331.0,1.6078265618067236,3.492736888874788,0.2074091900140047
332,332.0,1.3644013384589926,2.6984845087165015,0.20764909042045473
333,333.0,1.315296554705128,2.5184768354170957,0.20750633390853182
334,334.0,1.3674353955779224,2.7155168373254126,0.207559740555007
335,335.0,1.4011383910663426,2.8903010223293677,0.2075789039838128
336,336.0,1.3861693248618394,2.7223501514759847,0.20725784242385997
337,337.0,1.40546195989009,2.8741143607301636,0.20751103742513805
338,338.0,1.4709664274938405,3.087296356301522,0.2074516591965221
339,339.0,1.5634210795164107,3.2163098244112915,0.20740545176668093
340,340.0,1.2695999790448695,2.2194915349362416,0.20735280853696167
341,341.0,1.5732482086867094,3.709047025232576,0.20753780857194215
342,342.0,1.5000433946494014,3.2037707810348364,0.20727002506610007
343,343.0,1.5782396054361016,3.4085233996389435,0.20722025893628598
344,344.0,1.4768203923478722,2.9909398142131978,0.207128105009906
345,345.0,1.2371678066905587,1.7230449103401042,0.2077178717125207
346,346.0,1.5234165635425598,3.5781336257234218,0.2073659096728079
347,347.0,1.2410243466030806,2.093150367826456,0.2073814093368128
348,348.0,1.4286923725157976,2.862646828300785,0.20742570143193007
349,349.0,1.4976356331957503,3.2562486753449775,0.2072259764652699
350,350.0,1.451259912038222,2.882285292621236,0.20756630210671573
351,351.0,1.5576960848644377,3.5004272241378205,0.20724896056344733
352,352.0,1.6592316380236298,3.563535452168435,0.20724108344875275
353,353.0,1.442519186332356,3.096637785981875,0.20748857993166894
354,354.0,1.336930387141183,2.339892735378817,0.20746559452963992
355,355.0,1.5439742047339677,3.758668593154289,0.20733679654076695
356,356.0,1.374495798535645,2.074077602790203,0.20725917442468927
357,357.0,1.5689680735580622,3.898623733664863,0.2071335860644467
358,358.0,1.3923091359902173,2.4027449849178084,0.20765715204179286
359,359.0,1.4627760636154563,3.1332919829990713,0.2076129082008265
360,360.0,1.3885427654255182,2.4645755246514454,0.20735896086553113
361,361.0,1.4045324479229748,2.958171636518091,0.20753925919998437
362,362.0,1.3655246225651354,2.6284540011954958,0.20763698819791898
363,363.0,1.6040295459795744,3.1537849612766875,0.20726547027006745
364,364.0,1.3572154019027949,2.522060471063014,0.20753216748125852
365,365.0,1.4703530970262364,3.620883996138582,0.20725882226834075
366,366.0,1.4433318309951573,2.85841717250878,0.20737942059058695
367,367.0,1.5092913408298045,3.3049973207875154,0.20750975960399956
368,368.0,1.3956723312381656,2.867219602770638,0.2076625149929896
369,369.0,1.4398170467931777,2.8507271790178494,0.20748404084006325
370,370.0,1.4306487758643924,2.735369876481127,0.2076876683277078
371,371.0,1.4381815295666456,2.9325664737378245,0.20755570296896622
372,372.0,1.3994373266585172,2.64184661967447,0.20732012706575914
373,373.0,1.4884194495156406,3.078237999044359,0.2073625642573461
374,374.0,1.4715374282095581,3.032769039727282,0.20756360900122672
375,375.0,1.6496552018448711,3.8081767777563074,0.20726058289874344
376,376.0,1.4387345851399005,2.496396550931968,0.20737646077759564
377,377.0,1.517291531385854,3.2989518091257195,0.2074503988493234
378,378.0,1.3938861833885312,2.9219486131332815,0.2075007317122072
379,379.0,1.5364442894700914,3.24224269274855,0.20752502346877008
380,380.0,1.5091489148326218,2.507675255322829,0.2074288486968726
381,381.0,1.5510983790503814,3.6205753575079145,0.20723266077693553
382,382.0,1.3455890336073935,2.143729261029512,0.20753173412522302
383,383.0,1.6141088942997157,3.8812771724537014,0.20740118621615694
384,384.0,1.516253696102649,3.004633278620895,0.2072848741314374
385,385.0,1.2494778675958513,2.3233074277639387,0.20779612923506646
386,386.0,1.4806171182310208,3.1570584886416326,0.20723214790923522
387,387.0,1.5155661951750516,3.074585911864415,0.20729858786799013
388,388.0,1.4625457177404315,2.980991728650406,0.20742755717365072
389,389.0,1.4048150992952286,2.9445398798154203,0.20747958658030258
390,390.0,1.5101556293200702,3.21619813129073,0.207370236935094
391,391.0,1.5305495689623059,3.594253641017713,0.2073470362694934
392,392.0,1.3499895573593677,2.0953712236019784,0.20747136431746185
393,393.0,1.5758280013222248,3.992801651137415,0.2073307706741616
394,394.0,1.343432434857823,2.3966483243741097,0.20739875957369805
395,395.0,1.432130500744097,3.0187264357344246,0.20744060775032266
396,396.0,1.4230184827931225,2.962970591703197,0.20741909492062405
397,397.0,1.4551052296534182,3.109739293437451,0.20756471158238127
398,398.0,1.4368334969971328,3.0690058577107266,0.20756941888248548
399,399.0,1.4337700258474797,2.9758080484578384,0.20762677828315645
400,400.0,1.3730996737256647,2.557405319891404,0.20764453567098826
401,401.0,1.508273232029751,3.1100837413338014,0.20739894963335245
402,402.0,1.324355089571327,2.246686438671895,0.20760732269845902
403,403.0,1.50804446763359,3.590381701581646,0.20746275369310752
404,404.0,1.4473469193093478,2.829564783105161,0.20713129214709625
405,405.0,1.3645595421083272,2.520660055000917,0.20758899360662325
406,406.0,1.3886892966926099,2.6300920188077725,0.20753011867636814
407,407.0,1.4478800408542156,3.307744816096965,0.2072939637466334
408,408.0,1.4757868563290686,2.4839364760322495,0.20742125976830722
409,409.0,1.4121555359102786,2.948959574883338,0.20731726036174222
410,410.0,1.4047701231203973,2.5859545639832504,0.20747804389102384
411,411.0,1.2973455880768596,2.3759750483674,0.20768143385648727
412,412.0,1.4684521011542528,3.3771773657179436,0.20758586606243626
413,413.0,1.2706104098819195,1.9314442871022037,0.20761718491557984
414,414.0,1.5673687173984945,3.786497026158031,0.20751547284889965
415,415.0,1.463984749559313,2.4475786578841507,0.20749651825753973
416,416.0,1.6094757973682134,3.9277828881051393,0.20711546882521362
417,417.0,1.4314141027629375,2.5256006345385686,0.20730157365323976
418,418.0,1.4881774060893804,3.4641659701126626,0.2074553876533173
419,419.0,1.3101009323028847,2.3123753243824465,0.2074839797685854
420,420.0,1.368146642134525,2.925061034655664,0.20751965125091373
421,421.0,1.4048535455018283,2.823781897535082,0.20755609165644273
422,422.0,1.4498197622131557,3.0510034210048618,0.207392183621414
423,423.0,1.3284847477916628,2.3523095351876693,0.20762188391527162
424,424.0,1.3332171852700412,2.658892618434038,0.20751700296532363
425,425.0,1.4921578891575336,3.0480435227393174,0.20753180931787937
426,426.0,1.4593044591601938,2.955819641519338,0.20738442917354405
427,427.0,1.4375167552847414,2.967998806387186,0.20729452533414588
428,428.0,1.4663617372512818,3.0511177924112416,0.20754745544400066
429,429.0,1.4930326382163912,2.9281212534522636,0.20730613436317072
430,430.0,1.3244860257487745,2.380273425148334,0.20748839516891165
431,431.0,1.382969067618251,2.774742004950531,0.20736287342151627
432,432.0,1.4664591878186912,2.905916439637076,0.20729073269758375
433,433.0,1.5686323764268308,3.6539096165215597,0.2072997319046408
434,434.0,1.3857739203143864,2.386628929711878,0.20737827173434198
435,435.0,1.4843729897867888,3.203261920856312,0.20731960689881818
436,436.0,1.6032734108623117,3.4365852933609857,0.2071494900737889
437,437.0,1.2858749602921307,1.935665065224748,0.2074390868539922
438,438.0,1.3557878346648067,2.8381947691552343,0.20767509252764285
439,439.0,1.4057945978362114,2.7732135942263993,0.20751916724257172
440,440.0,1.6659661123994738,3.757435228768736,0.20735851607751102
441,441.0,1.2410332036204637,2.157478480273858,0.2075833212584257
442,442.0,1.1487408818677067,1.7311499115312472,0.20775324784917756
443,443.0,1.3814748816657811,2.9146100651356392,0.20751272938214244
444,444.0,1.2745237116701902,2.3507707318407483,0.20746402306249365
445,445.0,1.4804882268887014,3.316119923966471,0.2074120843084529
446,446.0,1.5270377815235405,3.1313311433594206,0.2074408941436559
447,447.0,1.4295297969598324,2.8656813001027333,0.2075016188202426
448,448.0,1.5101655776612462,3.4468207922182046,0.2074404128245078
449,449.0,1.3033643772359937,2.307642754021799,0.20742201493121684
450,450.0,1.375596774648875,2.836902898561675,0.20753818803932517
451,451.0,1.3727174365893007,2.8982585124555045,0.2074838171363808
452,452.0,1.4549290866591036,2.95228651817888,0.2073592519387603
453,453.0,1.508164794323966,3.2830711978604086,0.20736177559010685
454,454.0,1.3729180353460833,2.7181978200096637,0.20742758411215617
455,455.0,1.4874369907192886,3.2722631746088156,0.2075277666677721
456,456.0,1.3140648005297408,2.4083375424903353,0.20755008474225178
457,457.0,1.567927470849827,3.5868151051108725,0.20721402243943884
458,458.0,1.594123586267233,3.2901633860659785,0.20721151939360424
459,459.0,1.3531493570189923,2.8232928532292134,0.20742506723618134
460,460.0,1.3773721566423773,2.547263389523141,0.20749952499754726
461,461.0,1.3791230324655772,2.7000020340434276,0.20747805889695883
462,462.0,1.5019426674116403,2.9885673186043276,0.20736234860960395
463,463.0,1.5066941738128663,3.157746805739589,0.207303144747857
464,464.0,1.4596574384253471,2.774412023823243,0.20732010246720164
465,465.0,1.3982769424794241,2.903630136954598,0.2073385414783843
466,466.0,1.4604005043394863,3.1972466465784235,0.20738368744496255
467,467.0,1.2885797867085784,2.0868468257714996,0.20754199880175292
468,468.0,1.4857874138280749,3.5580093673546798,0.20724936109036207
469,469.0,1.4362936336081475,2.8850769104785288,0.20745461618062108
470,470.0,1.4357145516201855,2.989571426686598,0.20735100269084797
471,471.0,1.5428341502789409,3.3173285910394044,0.20746834381716325
472,472.0,1.3815979754086585,2.715969625709113,0.20751719881081954
473,473.0,1.2787928357254714,2.3195724027231335,0.20775044554611669
474,474.0,1.4339064826257526,3.3122021387680434,0.2072753953631036
475,475.0,1.385962880263105,2.553570428059902,0.20750476602697746
476,476.0,1.4121960285119712,2.947492166078882,0.20744272927986457
477,477.0,1.4069434955250473,2.7869276745710523,0.20737021712120624
478,478.0,1.5257964689750225,3.310593844903633,0.20713744906242937
479,479.0,1.4451689034234732,2.7199855955375822,0.20743542211130261
480,480.0,1.4183930028229952,2.7586862767348066,0.20723718855297193
481,481.0,1.421852311398834,2.724179455556441,0.20734420482767746
482,482.0,1.328281406359747,2.9448261384735814,0.20764072445454076
483,483.0,1.4442088623996825,3.0531228014733642,0.20732250445289538
484,484.0,1.5057063220534475,2.974481355783064,0.20720225631957873
485,485.0,1.4279787712730467,2.8460911981295793,0.20730577000649647
486,486.0,1.2946808323264123,2.4344872055284212,0.20778284003026784
487,487.0,1.4363708121934906,2.987854362104554,0.2076160562573932
488,488.0,1.599804052663967,3.666229472274426,0.20712873470038176
489,489.0,1.4626252685207874,2.7716663633007554,0.207372960599605
490,490.0,1.5639583683107048,3.5040535670588726,0.20736973898019642
491,491.0,1.4353099794592707,2.557810435723513,0.20735416364623233
492,492.0,1.3594937677960843,2.8673986064386554,0.2076108159380965
493,493.0,1.4192249808460473,2.518271861266112,0.20759455249644815
494,494.0,1.4146514911204577,3.050623777648434,0.20731866771820934
495,495.0,1.3957617175299675,2.8236932823550887,0.20752626138273628
496,496.0,1.3363114341627806,2.817914776474936,0.2077210061950609
497,497.0,1.4789909248240292,3.197394147492014,0.2074139880714938
498,498.0,1.4937125876080244,3.0278218248451596,0.20733641400001943
499,499.0,1.5275451712775976,3.3188770569162442,0.20711142405634747
500,500.0,1.3571557899937035,2.5437502878368834,0.2075537355383858
501,501.0,1.5372826146660372,3.472034606873058,0.2073461012565531
502,502.0,1.37918790448457,2.499045743304305,0.2075942599098198
503,503.0,1.3284076782409102,2.1763394052977674,0.20755331215914338
504,504.0,1.418354552402161,3.381317954394035,0.20735931303352118
505,505.0,1.2586099794600158,2.1362611357879357,0.20779131313320248
506,506.0,1.5343510363949462,3.452453214651905,0.20725681785261257
507,507.0,1.466477707028389,2.6961721464525907,0.2075051185907796
508,508.0,1.5746082066558302,3.449915596784558,0.20711746705928819
509,509.0,1.3155801598681136,2.6778708225931043,0.20759181680623442
510,510.0,1.6663633808959275,3.699213466490619,0.20744484298629687
511,511.0,1.3752884711138904,2.5949667056673205,0.20732027569320052
512,512.0,1.644403697596863,3.9448017367860304,0.20727016795426606
513,513.0,1.3651175080798565,2.4300671311444604,0.20747990850359202
514,514.0,1.4252042163629084,3.0712205563264434,0.2074718528194353
515,515.0,1.4430929105263204,2.996035276260227,0.2073116533807479
516,516.0,1.5126208228291944,3.273961251298897,0.20726267527788877
517,517.0,1.3007356453686953,2.355845087871421,0.20743472650647163
518,518.0,1.423532248986885,3.0785149373929017,0.207560844742693
519,519.0,1.4918414283543826,2.802252049429808,0.20759225942892953
520,520.0,1.522651014709845,3.341416558716446,0.20754193827742712
521,521.0,1.317658613412641,2.292442604247481,0.20766160873463377
522,522.0,1.4259380910778419,2.8492876482603604,0.20748496175510808
523,523.0,1.2972695773933083,2.6182242683134973,0.2076801377814263
524,524.0,1.6272926829289645,3.9611865437007507,0.20729694213951005
525,525.0,1.4556839630473406,2.892447649955284,0.20728090399643406
526,526.0,1.4816326187457889,3.053781236661598,0.20728621684247628
527,527.0,1.493308809120208,2.8174802939174697,0.207215411902871
528,528.0,1.4880375086329878,3.229591310187243,0.2070231482735835
529,529.0,1.5025801728479564,2.852139291563071,0.20718223522417248
530,530.0,1.3283582985633984,2.438005359272938,0.20756809873273596
531,531.0,1.4615901736076922,3.229155974590685,0.20734871610766276
532,532.0,1.406449971650727,2.7708380702068096,0.2074095376068726
533,533.0,1.3741239207796752,2.8253706635267006,0.20740405779797583
534,534.0,1.4507173368241637,3.29377539169509,0.20730594652704895
535,535.0,1.4186047074384986,2.8462342465645634,0.20745518936309965
536,536.0,1.4816588683985175,3.132065143797081,0.2074414084199816
537,537.0,1.5207478978671134,3.301755811192561,0.20733833581907674
538,538.0,1.4401756214443595,2.828136749949772,0.2076255633495748
539,539.0,1.4003475699108094,2.6899968079291283,0.20757476846920325
540,540.0,1.5097622036468237,3.2369350718683565,0.20724667210597544
541,541.0,1.3871354613918812,2.5511374474270267,0.20743235541740432
542,542.0,1.4381080181570725,3.229866294760723,0.2073895778041333
543,543.0,1.501759397936985,2.8395268321793994,0.2071319288574159
544,544.0,1.4070562137290836,2.982280011335388,0.2075039213290438
545,545.0,1.5454938705544918,3.1200856199720874,0.20739343566820026
546,546.0,1.3783773925621063,2.4482852330897003,0.20730002218624577
547,547.0,1.450824265088886,2.96488043788122,0.20754779222188519
548,548.0,1.3431946909520776,2.0928992272936737,0.20735695029143245
549,549.0,1.5678797408938407,3.680433283362072,0.20714084199862554
550,550.0,1.430037278821692,2.125264870573301,0.20743027986027301
551,551.0,1.346849296754226,2.486205993476324,0.20713206743821502
552,552.0,1.428208644548431,3.0509427032084204,0.20756889069452883
553,553.0,1.3608954804483802,2.3330291572026907,0.20744050652720034
554,554.0,1.5751976638101042,3.331471073953435,0.20727677263785155
555,555.0,1.4441409564577044,2.8609756035380998,0.20728633122052997
556,556.0,1.3085348516469821,2.2780745572294108,0.20739760129945353
557,557.0,1.4184517277870328,2.912584272387903,0.20738203012151643
558,558.0,1.4562952253967523,2.8741966687724925,0.2073384907678701
559,559.0,1.4352951834909617,2.762887124263216,0.20753107842756435
560,560.0,1.5821712599135935,3.4808946850476787,0.20732651524012907
561,561.0,1.389027473051101,2.773188437288627,0.20722686673980206
562,562.0,1.5109130177181214,2.7973388017038814,0.2074401488760486
563,563.0,1.4746339788660408,3.2320622439263387,0.2072836247039959
564,564.0,1.2554448691895232,2.2476095510530287,0.20765560975996777
565,565.0,1.3474932264070958,2.648078278335743,0.20744475114624947
566,566.0,1.5420965572353453,3.541587835480459,0.20723861672449856
567,567.0,1.495703762350604,2.899838972068392,0.2074355634744279
568,568.0,1.5459839466027916,3.533777906058822,0.20724053781013935
569,569.0,1.3785851413849741,2.3813466742285527,0.20751168339047582
570,570.0,1.2906392872799188,2.0562680222676137,0.20749037062050774
571,571.0,1.5670640954282136,3.715169942122884,0.20716470073675736
572,572.0,1.2008054894860833,1.917056957364548,0.2076792329084128
573,573.0,1.580871303146705,3.5832525307312606,0.20753917309921235
574,574.0,1.34182350395713,2.1959803145960906,0.20747224107617512
575,575.0,1.6204631811473518,3.8155636332579888,0.20703463983954862
576,576.0,1.452900132862851,2.61154529445339,0.20732162900967524
577,577.0,1.3873893257696182,2.7386922913137823,0.20727067805128171
578,578.0,1.4833829974289983,3.0697365440952127,0.2074234602507204
579,579.0,1.3838397254236043,2.756960130482912,0.2075308403931558
580,580.0,1.47217017384246,2.9842076309141703,0.20737640275619923
581,581.0,1.516164863295853,3.3902286953059955,0.2074406615458429
582,582.0,1.2832648615352809,2.0699304160661995,0.2074162507429719
583,583.0,1.4973667774582282,3.0884519674582407,0.20759079813724385
584,584.0,1.4721253506839276,3.1116788024140987,0.20737392450682818
585,585.0,1.5390093566849827,3.1655162779614328,0.20736324695171787
586,586.0,1.6167446301784367,3.4932553868042304,0.20733726212056353
587,587.0,1.3985262993723153,2.800191866455134,0.20728775876341388
588,588.0,1.2925235287752002,2.3224344775313512,0.20754206577548756
589,589.0,1.4697972973342985,3.2504519011243245,0.2073440918349661
590,590.0,1.4639855919405818,2.7408712535281667,0.2073118389234878
591,591.0,1.3550804590806365,2.4807808758108876,0.2072363211773336
592,592.0,1.5087563489098101,3.358109786506975,0.20743994096992538
593,593.0,1.438226278941147,2.713132999103982,0.20753557898569852
594,594.0,1.4483905291650445,2.976907348493114,0.2074896979960613
595,595.0,1.2870195228839294,2.2886190888704734,0.207491885102354
596,596.0,1.5054463409353047,3.4401079601375386,0.20713259337935597
597,597.0,1.3845309702446684,2.507158026867546,0.2075346183613874
598,598.0,1.5426215211628005,3.471433422330301,0.20739563648821785
599,599.0,1.3135172333102674,2.0842492214927915,0.20735723208636045
600,600.0,1.6479579437524081,4.054103729478084,0.20718459154013544
601,601.0,1.2904580808244646,2.1997473680239636,0.20761368508683517
602,602.0,1.4157153026666491,2.7390174160478638,0.20750695483293385
603,603.0,1.4815470750443638,3.1334478824806866,0.2073713597143069
604,604.0,1.507787902909331,3.318147340079304,0.20731756769819185
605,605.0,1.5364576315507292,2.9984912885702215,0.2073531832662411
606,606.0,1.3395518998149782,2.3579705698415636,0.20736774175893516
607,607.0,1.6373749196529388,3.912264175841119,0.2073296337155625
608,608.0,1.3090037886984647,2.1697334673372097,0.2075537725700997
609,609.0,1.4616264493204654,2.865518422587775,0.20744618601165712
610,610.0,1.6294071438256652,3.558953985176049,0.2073232992668636
611,611.0,1.3835883966181428,2.5919850902399046,0.20750011176569388
612,612.0,1.4137087209150194,2.8316961914650163,0.20738410458434373
613,613.0,1.5036061903927476,3.575226274691522,0.20736224805004894
614,614.0,1.3350407783640548,2.4069314573775045,0.20741923516616226
615,615.0,1.2494350685272366,2.4121367276180536,0.20759599684970453
616,616.0,1.5395071949344128,3.040294462966267,0.20723695589695126
617,617.0,1.469992526108399,3.129608253296465,0.2074603790184483
618,618.0,1.529668959788978,3.141965574398637,0.20745396567508578
619,619.0,1.4815386578440666,2.8603335376014,0.20742550750728697
620,620.0,1.4237771511776374,2.94101465663407,0.20745780594879762
621,621.0,1.4213366711046547,3.0371676335460505,0.20756180586759002
622,622.0,1.3891306994948536,2.5170363528304733,0.20747114685364068
623,623.0,1.4075710764620453,2.917336219549179,0.20740139433182775
624,624.0,1.3605042033363133,2.6604224530165084,0.20731934157665818
625,625.0,1.4549227743875235,3.0584206781350076,0.20747783072292805
626,626.0,1.4296679377555848,2.6988075256813318,0.20739464146317915
627,627.0,1.3402053508441896,2.377936553035397,0.2073579906951636
628,628.0,1.5371040050406009,3.70294705646229,0.20730168166337534
629,629.0,1.3224967485293746,1.8886632810754236,0.20757153186714278
630,630.0,1.567236311850138,3.9293276459211484,0.20736656205262988
631,631.0,1.4244164077565074,2.4538272598641924,0.2074322441825643
632,632.0,1.5060818335041404,3.1264719591825267,0.20742225613212212
633,633.0,1.4504218043759465,2.88800888020196,0.20741564693162218
634,634.0,1.4336995540186763,2.877292995649623,0.20751677565276622
635,635.0,1.3960453901439904,2.628953059593914,0.20751900675240903
636,636.0,1.4049850014504046,2.9658426192123444,0.20739332772791386
637,637.0,1.5187825073953718,3.163363923248835,0.20739107214612887
638,638.0,1.4358546881936491,3.018444210838061,0.20737787053221837
639,639.0,1.4016163098160177,2.695137258525938,0.2071823201025836
640,640.0,1.537634619511664,3.538981440814678,0.20731377821648495
641,641.0,1.313169754948467,2.4600163867522498,0.20733947216067464
642,642.0,1.4223036610055715,2.8667767211445607,0.20729965289356186
643,643.0,1.3261598160024732,2.427147217607126,0.20765643917256965
644,644.0,1.6146525941323489,3.656124162510969,0.2071840183227323
645,645.0,1.3372956193983554,2.2273095068288966,0.2075170416967012
646,646.0,1.3701349495444446,2.8860669675283135,0.20759603746701033
647,647.0,1.536375252949074,3.302573891391512,0.20723833781667053
648,648.0,1.4261187131516635,2.4998897931305692,0.2073477176600136
649,649.0,1.52174009680748,3.599146247596946,0.20727445150259882
650,650.0,1.468516067089513,3.033132582018152,0.2074564663344063
651,651.0,1.3803358755074442,2.3551430736668406,0.20762183596380054
652,652.0,1.4462987047154456,3.3034745382203257,0.20736841768957676
653,653.0,1.4695401839911937,2.688186378730461,0.20726622968213632
654,654.0,1.4032861728221178,2.93196475104196,0.20723315650830046
655,655.0,1.4352386285783723,2.8466822454007343,0.20738000679994
656,656.0,1.4274909841362386,2.7538059076236094,0.20737206421326845
657,657.0,1.5313092151191086,3.2963527351035737,0.2073203396401368
658,658.0,1.568128879647702,3.118124426016584,0.20720114599680528
659,659.0,1.5238528198562562,3.335023287369404,0.2075072638457641
660,660.0,1.3111610748805105,2.15864321278641,0.20764576336368917
661,661.0,1.4926329426001756,3.0555014152778313,0.20735244185198098
662,662.0,1.5189550221432,3.1162223362829535,0.20740479577798396
663,663.0,1.4655525928363204,2.6984855264308862,0.20745843102922662
664,664.0,1.4898335302248598,3.275374166702386,0.20716604217886925
665,665.0,1.4216247349046172,2.762979353067931,0.20758109801681712
666,666.0,1.3897296836134045,2.7154537383583373,0.20760569247649982
667,667.0,1.4958623367361725,3.2725501193082893,0.20746501021785663
668,668.0,1.3835033965995536,2.7031355344573966,0.20766476375283674
669,669.0,1.362252955697477,2.6219580508535727,0.2074155195732601
670,670.0,1.4987232863437385,3.1441460498725062,0.20749716978752986
671,671.0,1.3667457601521165,2.4743366346228868,0.20757209870498627
672,672.0,1.4785774293588474,3.3836664516595194,0.20737319043837488
673,673.0,1.4713006117846816,2.795142869465053,0.20715548668522388
674,674.0,1.3118115056306123,2.2954950970597565,0.207474760862533
675,675.0,1.487160435668193,3.2518758421763776,0.207391270971857
676,676.0,1.3689394209068269,2.7279081817367112,0.20730285549070687
677,677.0,1.4528964296448976,2.6744129824684935,0.20760070570977404
678,678.0,1.4919333336409182,3.3553289159899577,0.20726500746095552
679,679.0,1.506248565018177,3.229574601375498,0.20745759623823687
680,680.0,1.4829864403232933,3.0828057924169117,0.20737871264573188
681,681.0,1.62278417898342,3.659710087371059,0.2073226897395216
682,682.0,1.5343658717349171,3.1410580881056376,0.2074731250992045
683,683.0,1.317286416096613,2.428874796803575,0.20739409694215283
684,684.0,1.563265104079619,3.456687833566684,0.20704046800965442
685,685.0,1.4682998944539576,2.7429949206183664,0.20720573036232964
686,686.0,1.5472774485591798,3.4519889276707545,0.20710988990031182
687,687.0,1.5133143212180584,3.0284019761893433,0.20739254916552455
688,688.0,1.3484825524035842,2.662769753811881,0.20751821744488552
689,689.0,1.5730878583388404,3.5416946006414944,0.2073538585449569
690,690.0,1.3961831148713828,2.764046225929633,0.20734174428507685
691,691.0,1.4344601610209793,3.0104017457226293,0.20728864256525412
692,692.0,1.583181233983487,3.5817882134811954,0.20731831957818941
693,693.0,1.490729983802885,3.017076589143835,0.2073507101624273
694,694.0,1.2754995692521334,1.8710503255133517,0.20745399433653802
695,695.0,1.4974924480076879,3.6236311449320056,0.20749922059476375
696,696.0,1.4229087602812798,2.318890945264138,0.20745156111661345
697,697.0,1.5448816502001137,3.5944181888131426,0.2071899067144841
698,698.0,1.568605718202889,3.158056282484904,0.20717918004374952
699,699.0,1.3150647805305198,2.3971261869068257,0.20757201882079243
700,700.0,1.2531251842388884,2.339040801231749,0.20749019702197985
701,701.0,1.5044008053373545,3.326713184500113,0.20742219894891606
702,702.0,1.4819973045494408,2.911618881148752,0.20714893394615502
703,703.0,1.2340086469426752,1.8950577268842608,0.20752060490194707
704,704.0,1.3965553877409547,3.1056297086761333,0.2076317508937791
705,705.0,1.423561499849893,2.5317839040188117,0.20738402990391477
706,706.0,1.465490368148312,3.0123523239279164,0.20753322893287987
707,707.0,1.302128442353569,2.298633846710436,0.20737972556380554
708,708.0,1.4877757481997833,3.2080648934468625,0.2074545538518578
709,709.0,1.5273875295883044,3.2770475078839807,0.20741593526909127
710,710.0,1.4256540361326189,2.900873065087944,0.20757464338093995
711,711.0,1.443944233865477,2.7685283024446106,0.20740136140957474
712,712.0,1.5358193205669521,3.421646144404076,0.2073070862214081
713,713.0,1.3139120607404038,2.135647895105649,0.20767630143091081
714,714.0,1.562250201124698,3.6966730299871413,0.20720529273385183
715,715.0,1.3591766135767103,2.432188048772514,0.20751150229480117
716,716.0,1.3886787975439803,2.815746913908515,0.20776808157097548
717,717.0,1.47840465772897,3.287933896080358,0.20746918369550257
718,718.0,1.5004054640419782,3.3059861618676223,0.20718745624180884
719,719.0,1.4567274873610585,2.6984580090269445,0.2070961714023724
720,720.0,1.3507008122513071,2.808340564952232,0.2075267688720487
721,721.0,1.378950587147847,2.635934181057382,0.20763173224404455
722,722.0,1.499625100614503,2.8586192243441473,0.2074110832880251
723,723.0,1.5719237292185426,3.5115227192174645,0.20715638014953583
724,724.0,1.3031642797868699,2.060865360905882,0.20745416055433452
725,725.0,1.5418837638106198,3.826026920275763,0.20719621529569848
726,726.0,1.4117539778351784,2.5086141136591324,0.20742646200815215
727,727.0,1.625085551990196,4.104046503163408,0.20741675711469726
728,728.0,1.3296705446904524,2.160984495980665,0.20733986587729306
729,729.0,1.3586823789170013,2.821378123946488,0.20763989629922436
730,730.0,1.424143383698538,2.7319783439219463,0.20730388305382802
731,731.0,1.442477260204032,3.262468109151814,0.20761189550394193
732,732.0,1.5571069766767323,3.227514952933416,0.20732177423778922
733,733.0,1.3092433816753328,2.1701367478002793,0.2074529685312882
734,734.0,1.479425835609436,3.306034588185139,0.20734922449337317
735,735.0,1.2866375546436757,2.2206728677498178,0.20727810071548447
736,736.0,1.553215369489044,3.5021951355505734,0.20753578880103304
737,737.0,1.433552269358188,2.8061867299256846,0.207337600144092
738,738.0,1.2704259070567787,2.4672025766747536,0.20766246367711574
739,739.0,1.321792082604952,2.568642292288132,0.207533938519191
740,740.0,1.5838132199831307,3.596792488126084,0.20718527190620079
741,741.0,1.365529769891873,2.517336835956667,0.20741070639342069
742,742.0,1.5196137060411274,3.3780100252246483,0.20733726754551754
743,743.0,1.3974466529674827,2.8211285640718415,0.2072533685248345
744,744.0,1.477482498344034,2.904142352991039,0.20722746420651675
745,745.0,1.333797388826497,2.823531132825883,0.20741877108812332
746,746.0,1.5498544907197356,3.1066204410977662,0.2073812368325889
747,747.0,1.5368203782476484,3.1308050738531166,0.20741480274591595
748,748.0,1.3855665024835617,2.848120153695345,0.2075144444126636
749,749.0,1.4559202523436396,2.71552187736379,0.2072607391513884
750,750.0,1.4322257434483618,2.940814774471801,0.207462773937732
751,751.0,1.3195433793123812,2.3937543190433646,0.2075242019374855
752,752.0,1.5086032271385192,3.202787286491366,0.20741812263149767
753,753.0,1.4606796608772128,2.816817025281489,0.20750679220072926
754,754.0,1.5938143480569125,3.567232597433031,0.2073045737342909
755,755.0,1.3861506686080247,2.0136408324702644,0.20750044238520787
756,756.0,1.5659399348311127,3.673036924190819,0.20714354244992136
757,757.0,1.3754312861245126,2.299145512096584,0.20723668264690787
758,758.0,1.295529753691517,2.6408091603138018,0.20764818239258603
759,759.0,1.527365577314049,3.235954360605683,0.20737581071443856
760,760.0,1.39064004807733,2.4122508926782755,0.20753281839424745
761,761.0,1.4008772363886237,2.931269694515504,0.20719938442343847
762,762.0,1.549875069782138,3.1348483860783745,0.20722629978554324
763,763.0,1.3755894858855755,2.727354011195712,0.20741750607267023
764,764.0,1.559568791044876,3.327429740189109,0.20742796011036263
765,765.0,1.593760377075523,3.3865632627741435,0.20742259622784331
766,766.0,1.334310115221888,2.145479214907391,0.20745316597167401
767,767.0,1.330653449241072,2.629404331394471,0.20762426051078364
768,768.0,1.5864583533257246,3.429778231296223,0.20736569659784437
769,769.0,1.538828397775069,3.1388832328026184,0.20735129194799812
770,770.0,1.4117558277677744,2.8324236828600986,0.20737779336050152
771,771.0,1.4303862838540227,2.7382488881936298,0.20752333898562939
772,772.0,1.4291683543706313,2.7570281094114764,0.20753641329938546
773,773.0,1.4795835156925023,3.010261536249891,0.2075133031583391
774,774.0,1.311630671704188,2.588821127673145,0.20730347470380367
775,775.0,1.5415151183959097,3.199967971770093,0.20729801515117288
776,776.0,1.4123243822250515,2.6142321153369266,0.2074322514468804
777,777.0,1.6000363149214536,3.7167212668573484,0.20742879157187416
778,778.0,1.4175826921593397,2.751006706489716,0.20744843367720023
779,779.0,1.4467856050934642,2.940181100787595,0.20733800950692965
780,780.0,1.3396701220422984,2.7678568762377838,0.20748358557466418
781,781.0,1.28707968252711,2.1637363229063338,0.2077555721392855
782,782.0,1.4314115702174603,2.952447575412225,0.20764899825444444
783,783.0,1.469369525881484,2.9471988724544644,0.20750469857593998
784,784.0,1.4315298763569444,2.8600432574865406,0.20743123220745474
785,785.0,1.3829335621790961,2.706846682226751,0.2075013558496721
786,786.0,1.388173282565549,2.620965794811491,0.20756596670253202
787,787.0,1.363282482745126,2.9810414185281844,0.20745722978608683
788,788.0,1.5764371196273714,3.4115545819629913,0.2070944062084891
789,789.0,1.4738689192570746,2.8262732428265736,0.20743294932181017
790,790.0,1.5961699842009693,3.724786140123615,0.20731353203300387
791,791.0,1.3631783747347073,2.441734750859905,0.20755107537843287
792,792.0,1.5513015275355428,3.678528688545339,0.2073349071550183
793,793.0,1.4604467085096986,2.8822349658701567,0.2073005657061003
794,794.0,1.4648613082710653,3.092829876020551,0.20743981150444596
795,795.0,1.3403954696841538,2.4029579832509627,0.20752289751544595
796,796.0,1.4412942669820041,2.9108933157869616,0.2075751874479465
797,797.0,1.4980279781389982,3.182622888288461,0.20747997669968754
798,798.0,1.535402663750574,3.2864857894775925,0.20717480834573507
799,799.0,1.3594681944465266,2.568745961971581,0.20745007114019245
800,800.0,1.3346870802808553,2.513317208713852,0.2071970152668655
801,801.0,1.3148023555055262,2.6703942874330098,0.20727592281764373
802,802.0,1.5037086579948664,3.1580514121742453,0.20751732111675664
803,803.0,1.4110080401413143,2.6764096800470725,0.20762567839119583
804,804.0,1.428035099292174,2.8222169083775954,0.20755328316008673
805,805.0,1.4564306135755032,2.7593476574053057,0.20733817107975483
806,806.0,1.4760043859248981,3.1312074140645563,0.20718206211458892
807,807.0,1.4521135546965525,3.2883740493794904,0.20734109194017947
808,808.0,1.497185557987541,2.905179964902345,0.20725721814669668
809,809.0,1.6407483227550983,4.061676170729333,0.20723306039581074
810,810.0,1.5387618872802704,3.1503168699797244,0.2072173447115347
811,811.0,1.3608531543053686,2.7537678237771614,0.20738478925777598
812,812.0,1.324103806959465,2.4702516673947685,0.20751646693097428
813,813.0,1.5259837442077697,3.570818441384472,0.20727026115637273
814,814.0,1.4929268218576908,2.9199738922878167,0.20728593750391155
815,815.0,1.5122667460236698,3.3917223088094035,0.20723145244410263
816,816.0,1.5129789086990058,3.0029715660959484,0.20725505476584657
817,817.0,1.299634807324037,2.3388742605457082,0.2074497489258647
818,818.0,1.448802112787962,3.1244103103061205,0.20752912744646893
819,819.0,1.5022623592987656,2.916850348142907,0.20724232723005115
820,820.0,1.545779445534572,3.294452883012127,0.20716266738018022
821,821.0,1.418949583126232,2.8045103114272933,0.20742521659703925
822,822.0,1.4072676309850067,2.7162550606532023,0.20733874397119506
823,823.0,1.4377450271043926,2.830149024887942,0.2075139461318031
824,824.0,1.4452416037209332,2.7812062405748295,0.2073345306213014
825,825.0,1.4065125305205584,2.8314441755763253,0.20746568737085908
826,826.0,1.6127757292008027,3.757999373273924,0.2072639118763618
827,827.0,1.3752634106669575,2.3659307598369197,0.2072910354239866
828,828.0,1.4076618666760623,3.006330302124843,0.2074132007197477
829,829.0,1.3789428934687749,2.939859889994841,0.2074067112756893
830,830.0,1.4090187297668308,2.831182110356167,0.20730948667041957
831,831.0,1.4782896501012146,3.102636566385627,0.20730770752998068
832,832.0,1.5623146565631032,3.4604878533282317,0.20728695921134205
833,833.0,1.4878793434705586,3.1870346857351253,0.2073761958628893
834,834.0,1.505273024411872,3.029395543539431,0.2073478692676872
835,835.0,1.3133960452862083,2.368526427971665,0.2073492026887834
836,836.0,1.4129295457154512,2.741248910606373,0.20734715752769262
837,837.0,1.5546194672817364,3.4685561570338903,0.20729375822702423
838,838.0,1.565321005648002,3.0281794591457585,0.20722757362527772
839,839.0,1.4460937696509064,2.5423737954261014,0.2072274455684237
840,840.0,1.5486900548450648,3.497598093241686,0.20738466173643247
841,841.0,1.282755062635988,2.466293804300949,0.20745922160567715
842,842.0,1.411517596570775,2.624695980793331,0.20763262526597828
843,843.0,1.4796872011851518,3.0514268612954765,0.20750236932653934
844,844.0,1.6621860028710216,3.6560884460341185,0.2072696258081123
845,845.0,1.272546026064083,2.21569477544399,0.20784629767294974
846,846.0,1.354342850809917,2.495064366864972,0.20744283363455907
847,847.0,1.536476207803935,3.5645588336861693,0.20742750929202886
848,848.0,1.362579886149615,2.168060474633239,0.2074132729670964
849,849.0,1.541081223404035,3.6181815072195604,0.20739806895144283
850,850.0,1.4169244087766857,2.3772550254827367,0.20729896762641148
851,851.0,1.5197826899122446,3.6923371115117334,0.20732787667075173
852,852.0,1.5488969136960804,3.0872699206287506,0.20736837073927744
853,853.0,1.4474503692705185,2.672471667872742,0.20732788015156983
854,854.0,1.5917607493698598,3.6050785664934666,0.20721771846292542
855,855.0,1.521989056095481,3.0060523691819983,0.2075572482077405
856,856.0,1.4800546190235764,2.7795991924591363,0.2072696975315921
857,857.0,1.5298420856241137,3.5847257824381815,0.20724944121902808
858,858.0,1.461312639270909,2.885004938347265,0.20760498235467822
859,859.0,1.2662408500211313,2.187461748323403,0.20746410776628182
860,860.0,1.4170898284763098,2.896822885854635,0.20756059361156076
861,861.0,1.632365760859102,3.887005315476563,0.20726935327984392
862,862.0,1.4680408435408026,2.7462113116751423,0.20728272940032183
863,863.0,1.455663969554007,3.299164073355496,0.20736173891928047
864,864.0,1.494396002450958,2.7728921847534367,0.20728918820386752
865,865.0,1.3471481062239037,2.746738765633199,0.20739625869318842
866,866.0,1.5709030107595026,3.6546717684948815,0.2074503333074972
867,867.0,1.441140409000218,2.6435718634282237,0.20740835127653554
868,868.0,1.4494986332021653,3.0750489788828417,0.20743380116764457
869,869.0,1.4352347755804657,2.7915028514922597,0.2075320941163227
870,870.0,1.2932756726164372,2.3577688382123596,0.20755597801180556
871,871.0,1.4325248111505062,3.1843010773241986,0.20736442730994895
872,872.0,1.355516738910228,2.7249753245036117,0.20734624778851868
873,873.0,1.606246824003756,3.4458207673451398,0.20736513079609722
874,874.0,1.4799610579619185,3.2206581610662397,0.20717949646059425
875,875.0,1.3997461214661597,2.499438156129327,0.20745535006280988
876,876.0,1.4421489664819092,2.9920174211903943,0.2072529810364358
877,877.0,1.6723273961804808,3.945495907822624,0.20714503293856978
878,878.0,1.4832319966051728,2.734283048217185,0.20706414040178062
879,879.0,1.256502132397145,2.369097635883372,0.20756238625617698
880,880.0,1.4082576095126569,2.9130414117185865,0.20748836039565505
881,881.0,1.2730098745028955,2.469753058208153,0.2073427806608379
882,882.0,1.431599321309477,3.1768157781101762,0.2074217535671778
883,883.0,1.3519448161125183,2.4658990725525656,0.20759201881010086
884,884.0,1.4247238184791058,2.907880142738577,0.2074546210234985
885,885.0,1.5417506547644735,3.2488838684163057,0.20742539803031831
886,886.0,1.5624095310457051,3.3970180777134376,0.20716400137171148
887,887.0,1.5509355008602141,3.313064630702138,0.20709579087560998
888,888.0,1.36794880409725,2.5195729022147133,0.207416872959584
889,889.0,1.5198355273343622,3.1888889915600886,0.207475150981918
890,890.0,1.5255572453141213,3.304418815241661,0.20744809440802783
891,891.0,1.4408473440329543,2.9944654364488086,0.20720789165934547
892,892.0,1.344687130744569,2.5595051030861216,0.20757232627365738
893,893.0,1.3664648534264416,2.8142771342769266,0.20760334443766623
894,894.0,1.5698313187807797,3.550738626922248,0.20730971412267535
895,895.0,1.2681598813273012,2.035806642123498,0.20736875755246728
896,896.0,1.5865916071925312,3.887615115812514,0.20724583840928973
897,897.0,1.4444037835579366,2.636272648407612,0.20738188793184237
898,898.0,1.4148615337675436,3.153051693167072,0.20736855254508554
899,899.0,1.2326425469480455,2.25479860844207,0.20749011515872554
900,900.0,1.5103668955620377,3.5997431193245575,0.20737391611328349
901,901.0,1.4214765734039247,2.733464066567831,0.20751933107385412
902,902.0,1.39104144689627,2.8314695391687565,0.20757479806197807
903,903.0,1.520751914102584,3.095412465266418,0.20728990228381008
904,904.0,1.4106077221222222,2.852838875888847,0.20745093346340582
905,905.0,1.5504081640858203,3.299563790182583,0.20734045854769648
906,906.0,1.2542615086305886,2.2773202634067276,0.20755618113325908
907,907.0,1.552244175109081,3.565041534882039,0.20731153631350024
908,908.0,1.6161239938344807,3.3623492846498264,0.20718531223246828
909,909.0,1.3313742223428562,2.509467084263451,0.2073643353418447
910,910.0,1.623894240707159,3.4612182962941005,0.20735468210186808
911,911.0,1.4124776836019008,2.799359871412162,0.20752377657918258
912,912.0,1.3101017807610333,2.6081145155359993,0.20747843889985235
913,913.0,1.4407134402543307,2.604650815599598,0.20730674178339542
914,914.0,1.6055488678626717,3.5136218668369112,0.20718973651528358
915,915.0,1.543782548746094,3.173380933958106,0.2074057010933757
916,916.0,1.4658062308561057,3.084478812792804,0.20731255414430053
917,917.0,1.451139317639172,2.9126835662988015,0.2074966759653762
918,918.0,1.3928458207286893,2.8467062458978036,0.2075081621063873
919,919.0,1.4410784721374512,2.927459612756502,0.20714938425226137
920,920.0,1.5679872330278157,3.336984818172641,0.20730367169016972
921,921.0,1.4475186735857277,2.8134200373664497,0.20744108625221996
922,922.0,1.551879787677899,3.220515429438092,0.20745537197217345
923,923.0,1.504541877261363,3.0755483512533828,0.207317506801337
924,924.0,1.456804840452969,3.164649017038755,0.20730786791536956
925,925.0,1.4293159709544851,2.6348634100402704,0.20749669262440876
926,926.0,1.4799323245882987,3.498096740624169,0.20726004960015415
927,927.0,1.4288894235156477,2.883055502071511,0.20735675434116274
928,928.0,1.4321965395007283,3.1413754298351706,0.2072127125458792
929,929.0,1.380304579436779,2.5417670722003094,0.2074297772953287
930,930.0,1.4215804043924436,2.877731651463546,0.2073951994534582
931,931.0,1.3821103067602962,2.832072126097046,0.20760855778353288
932,932.0,1.4719947075936943,3.0963283312506973,0.20733466100646183
933,933.0,1.5213069112505764,3.2111817185534166,0.20734229140216484
934,934.0,1.4547421099618076,2.938364337256644,0.2074895481346175
935,935.0,1.479067844245583,3.4105748342117295,0.20735221107024698
936,936.0,1.45506670512259,2.496023998421151,0.20738834079820662
937,937.0,1.6214138849172741,3.5441038048593327,0.20729208796983584
938,938.0,1.3890256254468114,2.5676357301068493,0.20746185192838312
939,939.0,1.4410373541060835,3.0896889713942075,0.20760567628312857
940,940.0,1.3908629532903434,2.5807940863538534,0.20742003542836757
941,941.0,1.459853608114645,3.0642021861393003,0.20727091156877578
942,942.0,1.2938152778660879,2.586014927283395,0.20740035475464538
943,943.0,1.4070941451005639,2.8428788323304617,0.2073647365439683
944,944.0,1.4512939267791807,3.1818193133571184,0.20756741554941982
945,945.0,1.3803364565130323,2.480227064306382,0.207399630791042
946,946.0,1.3214893674012274,2.5551463066018187,0.207524237211328
947,947.0,1.433155021071434,3.1100923712016084,0.20761722793104126
948,948.0,1.466254367120564,2.940540969942231,0.20755748845404015
949,949.0,1.58943906808272,3.5326782314572482,0.20743601168505849
950,950.0,1.4773096485994757,2.8199978916847614,0.20759678456233815
951,951.0,1.3657492882572115,2.5413071041402873,0.2074496118701063
952,952.0,1.481285488139838,3.226008940755855,0.2072018262813799
953,953.0,1.5044459416065366,2.8510821020929145,0.20741772040491924
954,954.0,1.568585105193779,3.474748635652941,0.2073445607209578
955,955.0,1.4180040812352672,2.654329528857488,0.2075056028086692
956,956.0,1.3341318734455854,2.4428063871222547,0.20775572957936675
957,957.0,1.4687169236363844,3.031292332569137,0.2073441392625682
958,958.0,1.3914213536307216,2.6475418778485618,0.20734723588684573
959,959.0,1.4498017207719385,3.1510275689302945,0.20740251324605197
960,960.0,1.414318478712812,2.696933231595904,0.20742612986359746
961,961.0,1.2931282612029462,2.2883397235535083,0.20747216625604778
962,962.0,1.5299966683145612,3.3728734593722036,0.20737360337516292
963,963.0,1.4947716722264885,3.1780488782213068,0.2073403179529123
964,964.0,1.6435973062179983,3.853563542163465,0.20724835509900003
965,965.0,1.367851595999673,2.827776344877202,0.20726612975122408
966,966.0,1.3353325364179909,2.7872667056624776,0.20742610382148996
967,967.0,1.449339470360428,3.031995871977415,0.20758173600770533
968,968.0,1.3706196100916714,2.971620823489502,0.20749917668290435
969,969.0,1.4214075588388368,2.6796318097622134,0.20758476911578327
970,970.0,1.3896043412853032,2.8664731927914544,0.20734108006581664
971,971.0,1.5860739539843052,3.510766583820805,0.20717035357374697
972,972.0,1.3478835724294185,2.8073641158116516,0.2075373863452114
973,973.0,1.6608532937709242,3.809044566639932,0.2072294340352528
974,974.0,1.573746556509286,3.44724846583631,0.20718012998113408
975,975.0,1.5339597285259514,3.3138536105747334,0.2074501624912955
976,976.0,1.2368524315301328,2.1668044119549448,0.207547938299831
977,977.0,1.447017742926255,3.0343776454799807,0.20734493039781227
978,978.0,1.3692739185411482,2.8527817558962854,0.20739359536673874
979,979.0,1.4239907110109926,2.7977631053421645,0.20750681806821375
980,980.0,1.4908776751719415,3.2247339651570655,0.20722319961059837
981,981.0,1.5988665665034205,3.4940316218242513,0.20738465718459337
982,982.0,1.2377024459652604,2.1828858615248463,0.20754084312357007
983,983.0,1.207088359678164,2.1457367719413014,0.20764184662839397
984,984.0,1.5241479638498276,3.7542042577057146,0.20741397405508905
985,985.0,1.416538046603091,2.7543987790995743,0.2074956884025596
986,986.0,1.6093232430517674,3.6141431757831013,0.207202626822982
987,987.0,1.2851260901894421,2.184209592815023,0.20762783706886695
988,988.0,1.425886402046308,3.2458848558948374,0.2076492067310028
989,989.0,1.3199400454759598,2.252452690422069,0.20755941693205388
990,990.0,1.577036231243983,3.8139694734709337,0.2072447512880899
991,991.0,1.3954941453412175,2.344108438945841,0.20736890643602238
992,992.0,1.4579636312555522,3.0159028318477796,0.20734618201386185
993,993.0,1.3360456058755517,2.3988746424380225,0.207352144876495
994,994.0,1.5208172811660916,3.348220939922612,0.20730272888904439
995,995.0,1.4179814134724438,2.8892004867084324,0.2074692497146316
996,996.0,1.6327646832214668,3.74886196864536,0.20697194886161013
997,997.0,1.5685005649458617,3.1302195349824613,0.20721832448616623
998,998.0,1.4445329777663574,2.981709417811362,0.20748301493003965
999,999.0,1.468744123633951,2.766855659824796,0.20736191889736802
1000,1000.0,1.6486235150136053,3.8961724973632954,0.20712495559128002
1001,1001.0,1.3580171702895314,2.398771680612117,0.2075949995429255
1002,1002.0,1.1283749687485396,1.5706697621033527,0.20773369909729808
1003,1003.0,1.581668388331309,3.8139014488551766,0.20724525764817373
1004,1004.0,1.3449248713906854,2.1137919372762553,0.2075413738959469
1005,1005.0,1.604426717897877,3.8887960288790056,0.20742609673179685
1006,1006.0,1.2557989247143269,2.093249898432987,0.2075752395321615
1007,1007.0,1.5295851463451982,3.4437807044945656,0.20742495015729218
1008,1008.0,1.5422398528084158,3.3471902566030622,0.20745503009529784
1009,1009.0,1.2786546322517096,2.1618058283231223,0.20755161020206286
1010,1010.0,1.4942775163333863,3.267218797840178,0.20737742639612405
1011,1011.0,1.3598530685994774,2.354239903629059,0.20754895890131592
1012,1012.0,1.421291215484962,3.0206167126772927,0.20757397471461445
1013,1013.0,1.6673927603755145,3.724004115804564,0.20712447033729403
1014,1014.0,1.405388906178996,2.832711793278577,0.20744125968776644
1015,1015.0,1.5000050515402108,3.224647664051736,0.2073356799548492
1016,1016.0,1.5468076832592488,3.051968585909344,0.20736220732796937
1017,1017.0,1.4198368289042265,2.9111095221946015,0.20749873124295845
1018,1018.0,1.473822571989149,2.996891156811034,0.20742759213317186
1019,1019.0,1.3366867050062865,2.501926328073023,0.20741851560305805
1020,1020.0,1.5194712066790088,3.38724968272727,0.20743637032574042
1021,1021.0,1.3824449066305533,2.554122767911758,0.20746988885803147
1022,1022.0,1.3892453711945563,2.7032995434768963,0.20728192712413146
1023,1023.0,2.5933349630329756,4.281019882122928,0.20815907411742957


==> experiments/figures/spatial_ESJD_gpu.csv <==
,t,cSMC,cSMC_grad,Kalman
0,0.0,1.0250745941186323,2.963873696234077,0.2052019771770574
1,1.0,1.0152172784553841,2.5662933165207504,0.20518613387830556
2,2.0,0.9044780859956518,1.3640356118325143,0.20513982862466945
3,3.0,0.845708986883983,1.3729488383978605,0.20513128568418323
4,4.0,0.9010998448356986,1.1877650680486114,0.20517207590164616
5,5.0,0.7942163738305681,1.315609534503892,0.20490971994586288
6,6.0,0.835610088845715,1.2858400494093076,0.20525265582837166
7,7.0,0.7362637013895437,1.005303183896467,0.20532418984221296
8,8.0,0.902691975038033,1.1405217374674976,0.2050643683411181
9,9.0,0.7891404391964898,1.3516978798434138,0.2048944996437058
10,10.0,0.6263403709512204,0.9343505170196295,0.20538717738818377
11,11.0,0.640988596715033,0.8245834247209132,0.20507334367139265
12,12.0,0.7780301160179078,1.0354911591857672,0.20508793406188489
13,13.0,0.6111495177028701,1.103178976336494,0.20532239626627416
14,14.0,0.7701851896010339,1.2276720121270046,0.2051388283376582
15,15.0,0.6991264970274642,0.8188173065893352,0.2051215130253695
16,16.0,0.79600801570341,0.9412242769729346,0.2050821040291339
17,17.0,0.5768268905114382,1.1826005061622709,0.20503525809617712
18,18.0,0.6095253025647253,0.8649901008233428,0.20534395559225233
19,19.0,0.6354585584485903,0.809183863317594,0.20502429951447992
20,20.0,0.7294559115660377,0.9925589113263413,0.20508342542452737
21,21.0,0.5888499072520063,0.9999788299202919,0.2051892322371714
22,22.0,0.6690084945876151,1.0391378947068006,0.20499256998300552
23,23.0,0.6304403920890763,0.7225983957294375,0.20496766193537042
24,24.0,0.7179498194949702,0.8481338686309755,0.20517158115981146
25,25.0,0.636647823639214,1.1277067602612079,0.2048539567971602
26,26.0,0.6567613353254274,0.9668610468972474,0.2051951700472273
27,27.0,0.5902074597077445,0.8093909656396135,0.2052794729010202
28,28.0,0.6649092381354421,0.8569361724657938,0.20530685298144818
29,29.0,0.5442854969063774,0.9706131435930729,0.20509258423699067
30,30.0,0.6219169899937697,0.9699296500533819,0.2052318187081255
31,31.0,0.6698318945243955,0.7244622622616589,0.2048949833959341
32,32.0,0.805616336571984,0.9207137236371636,0.20505677649052814
33,33.0,0.6172744870418683,1.169500636169687,0.20528242702130228
34,34.0,0.640084817353636,0.8980619233101607,0.2050419103121385
35,35.0,0.686984135909006,0.8759485792368651,0.20494463227223605
36,36.0,0.6677361824782565,0.75734624825418,0.20491489358246326
37,37.0,0.6024989844299853,1.0459381960798055,0.20495837124763056
38,38.0,0.6175461836857721,0.9226099926279858,0.20511004618601875
39,39.0,0.6217649692669511,0.8172153528546915,0.20507026457926258
40,40.0,0.7324230866506696,0.8876533212838694,0.20495447233552114
41,41.0,0.5486888962914236,1.0038226481992751,0.20540225300937892
42,42.0,0.5693537261569872,0.8142927514156326,0.20514458172256128
43,43.0,0.5735209783306345,0.7541868228465318,0.20498336072778328
44,44.0,0.704151022923179,0.8938583945622668,0.20489550398197026
45,45.0,0.5821134994504973,0.9643890895415097,0.2052935787360184
46,46.0,0.6475172137608751,1.001994477491826,0.20494875743752344
47,47.0,0.6092010700376704,0.6993988055502995,0.20496210567653178
48,48.0,0.7274662839947268,0.8214792525395751,0.2050867267418653
49,49.0,0.6234336256515235,1.1764141621533781,0.20488557375501842
50,50.0,0.6252398508833721,0.9374133091885597,0.20476370098767802
51,51.0,0.6627180315321312,0.8849560739705339,0.20481300464598462
52,52.0,0.6753804884850979,0.8320079474709928,0.20517268996918575
53,53.0,0.5922912049922161,1.0190959533443675,0.20510120128747075
54,54.0,0.5881923968438059,0.8998259080806748,0.2052086141658947
55,55.0,0.547938192076981,0.7198969457764178,0.2052454230026342
56,56.0,0.6638212243560702,0.7690759860910475,0.20504660771694033
57,57.0,0.5759132091421634,1.0590716019272803,0.2050938122207299
58,58.0,0.6385230418760329,0.9960657164687291,0.20512263489654287
59,59.0,0.5722748813452199,0.814629250112921,0.20505220541963354
60,60.0,0.6216847412521019,0.8388671554392204,0.20500309084309265
61,61.0,0.5335408605867997,0.9504199205897749,0.20523317295592278
62,62.0,0.5552562921424397,0.9108619415434077,0.2053963113226928
63,63.0,0.6110141185345128,0.6279178099008277,0.20517297392943873
64,64.0,0.703857727535069,0.7617171784397214,0.20526195864658803
65,65.0,0.5945707680424676,1.1496379057411104,0.20510646604234353
66,66.0,0.5834434814983979,0.8561643889872357,0.20532275752630086
67,67.0,0.5940477602183819,0.784271025378257,0.2051199867390096
68,68.0,0.6355194374686107,0.8190690018003807,0.20497164564440026
69,69.0,0.5176745134289377,0.9172699227230623,0.2053014240693301
70,70.0,0.5114096191711723,0.764248653035611,0.20533207171829418
71,71.0,0.5671274479478597,0.6708776173647493,0.2051898945006542
72,72.0,0.6268681665882468,0.7327164872083813,0.20520965321920812
73,73.0,0.601352739194408,1.0665887323673815,0.20475835705874487
74,74.0,0.534408759442158,0.7888300242368131,0.2050928609794937
75,75.0,0.5673745891544968,0.7039370085578411,0.20505265586543828
76,76.0,0.6724587552249431,0.8503293038113042,0.2049313433584757
77,77.0,0.5767589926719665,0.986844384856522,0.20519821966299787
78,78.0,0.5488841437269002,0.8337847255868838,0.20519812068669124
79,79.0,0.544231389486231,0.5890941357938573,0.2052071392768994
80,80.0,0.7170257331803441,0.7768111180746928,0.2050014540203847
81,81.0,0.6066276252735406,1.190214231237769,0.20507994045037775
82,82.0,0.5406615413725376,0.758554661506787,0.20522560161771253
83,83.0,0.5302092279307544,0.7432467870647088,0.20528407171368598
84,84.0,0.6435898381052538,0.8258201938821003,0.20499299879884347
85,85.0,0.5204766959650442,0.9173524749465287,0.20520648955134674
86,86.0,0.550854053045623,0.8512923805508763,0.20510296100983397
87,87.0,0.5553957480355166,0.6184857785468921,0.2051314523210749
88,88.0,0.6258263500872999,0.7588575275149196,0.20525982761755585
89,89.0,0.48543109942693263,0.9146240268135444,0.20522917568450794
90,90.0,0.5888412768254057,0.8662029992090539,0.2049904888146557
91,91.0,0.5465917278081178,0.7351014155661687,0.20500065616797655
92,92.0,0.5705641565844417,0.7291340129682794,0.20528419163310901
93,93.0,0.5167531644692644,0.8369163134135306,0.2050484639010392
94,94.0,0.5949801020557061,0.898083508061245,0.2051722507807426
95,95.0,0.5862053520279005,0.6272143856389448,0.20500123656820507
96,96.0,0.6059582821675576,0.6616733551491052,0.2051456453744322
97,97.0,0.547728399548214,1.0877896924037487,0.20528661413118243
98,98.0,0.6059581564040855,0.9273980235215277,0.20476097259670495
99,99.0,0.5090017391601578,0.7712011637398973,0.2052388184936717
100,100.0,0.5900129803922027,0.7566437263740227,0.20514622655464337
101,101.0,0.5559302730718627,0.8738897151080891,0.2049432678730227
102,102.0,0.5784047445748002,0.8716229628538713,0.205007588933222
103,103.0,0.5282575360033661,0.6624886745586991,0.20522656699176878
104,104.0,0.6084242288023234,0.7643406176939607,0.20498788949334995
105,105.0,0.4917212795699015,0.9203624804271385,0.2053257332299836
106,106.0,0.5369121037889272,0.7906121627660468,0.20518928830279037
107,107.0,0.4763861454790458,0.6625910533359274,0.20529860948445275
108,108.0,0.6120803001802415,0.7953910957090556,0.20502591317053884
109,109.0,0.5759236709913239,0.9340464471839368,0.2048218014999293
110,110.0,0.5577462742105126,0.9259779406711459,0.20500852625118568
111,111.0,0.557728503528051,0.604569748789072,0.2050078888423741
112,112.0,0.6926135108922609,0.8131211790954694,0.20511817606166005
113,113.0,0.5611415777122601,1.0823530447203666,0.20530201678629964
114,114.0,0.5015395604074001,0.7582914880942553,0.20529652654659003
115,115.0,0.512712457741145,0.636482010781765,0.20517045928863809
116,116.0,0.5217092841397971,0.6188271329505369,0.20551265965914353
117,117.0,0.4764119044644758,0.8123907865490765,0.2050897803972475
118,118.0,0.5154268374899402,0.7632938235998153,0.20509048275416716
119,119.0,0.5115213538287208,0.5933703730348497,0.20516366644296796
120,120.0,0.603678993973881,0.6749599981121719,0.2051043404149823
121,121.0,0.5283680340507999,0.9249961839755997,0.20492960264673457
122,122.0,0.5830439401790499,0.8628996388753876,0.2050758249592036
123,123.0,0.5557213159045205,0.7563885894836858,0.20487886371556668
124,124.0,0.6153824624605477,0.7796947746071965,0.20522949174046518
125,125.0,0.4774568764376454,0.829584598634392,0.20532479028915987
126,126.0,0.6290494659449906,0.9835080184042454,0.20496986059006303
127,127.0,0.5770018187584356,0.6471787037793547,0.20508771140594034
128,128.0,0.7432699455413967,0.8283246557693928,0.20507887025596575
129,129.0,0.5621789283119142,1.1948278728872537,0.20515443838667125
130,130.0,0.6277073113713414,0.8946565599646419,0.204880796384532
131,131.0,0.5139084681519307,0.8344999960623681,0.20512787683401257
132,132.0,0.5395684737246483,0.6545272727962583,0.20510628358460964
133,133.0,0.5389324426883831,0.9056761479238048,0.2050161078921519
134,134.0,0.4903051118250005,0.7718855874380097,0.2051954313647002
135,135.0,0.5508820335846394,0.6198778945719823,0.20489146579056977
136,136.0,0.6532605989370495,0.7776740298839286,0.20497125290567056
137,137.0,0.547167824418284,0.9747102627065033,0.20483514101943
138,138.0,0.5573670124518685,0.8235884791705758,0.20499284957768396
139,139.0,0.5287963093956932,0.6914525681873783,0.205007496685721
140,140.0,0.5448656432097778,0.647889742301777,0.20494641272816808
141,141.0,0.523522709601093,0.8882324324222282,0.2050374986953102
142,142.0,0.5418857622426003,0.8804046297213063,0.20513716976856813
143,143.0,0.5761549266288057,0.6311985776061192,0.20497973154997454
144,144.0,0.6347935964819044,0.7131083288695663,0.20514257069444283
145,145.0,0.5941447400487959,1.089791435468942,0.20501587432809174
146,146.0,0.5825854321010411,0.8794610627461225,0.20493331952020527
147,147.0,0.5413956375326962,0.7584914053790272,0.20502359200036152
148,148.0,0.5719585156068205,0.7480238160816952,0.20494989476865158
149,149.0,0.5355104571674019,0.9062301979400218,0.2051898053381592
150,150.0,0.542507225763984,0.856828731787391,0.20518670263700187
151,151.0,0.5295991733437404,0.6369927210500463,0.2048454071278684
152,152.0,0.6104488503420725,0.7013304241001606,0.2049732289277017
153,153.0,0.5317854564404115,0.9855659563094378,0.2052102574147284
154,154.0,0.5430108309956267,0.8392382049001753,0.2051804175018333
155,155.0,0.535506952018477,0.7106704611564055,0.20506091808201746
156,156.0,0.671080314158462,0.9293960808776319,0.20488570908783005
157,157.0,0.5637778278905898,0.9390559465624392,0.20502245255047455
158,158.0,0.5241452547721565,0.78595450904686,0.2051777035696432
159,159.0,0.5667566190008074,0.5803266488481313,0.2050370781449601
160,160.0,0.7491027789888903,0.8718472649110481,0.20506059553008527
161,161.0,0.5095195407862775,1.053055995889008,0.2051200229092501
162,162.0,0.5318830998847262,0.8041017833398655,0.2053876762627624
163,163.0,0.5417693262454122,0.6553204513504169,0.2050936362007633
164,164.0,0.5888815020211041,0.7357490208931268,0.20506704876897858
165,165.0,0.4937946937629022,0.8339429231593385,0.20511060965945943
166,166.0,0.5108278026920743,0.7425089765805751,0.20521691472968087
167,167.0,0.5673578291665763,0.6423904507886619,0.20479776976862923
168,168.0,0.6426879909588024,0.716789908055216,0.20511071644723416
169,169.0,0.5508046236820519,1.0054283312289045,0.20510925131384283
170,170.0,0.561818403378129,0.8371798187959939,0.20513561244588346
171,171.0,0.5108524899929762,0.6945286619942636,0.20521146162645892
172,172.0,0.6199419449199922,0.7283359319670126,0.20512906041694806
173,173.0,0.5116741991252638,0.8646206288598478,0.2050214364891872
174,174.0,0.5311613487545401,0.7760262470925227,0.20513116620713845
175,175.0,0.5314638749696314,0.5852314217248932,0.20523900056723504
176,176.0,0.6155678164679557,0.6871012801537291,0.20513445044634865
177,177.0,0.5250498871551826,1.0107087098993361,0.2052131658187136
178,178.0,0.48917915902566167,0.7317566375480965,0.20517278321785853
179,179.0,0.5140604229643941,0.6360511074773967,0.20508382556727156
180,180.0,0.5860569071024656,0.737426803749986,0.20507259257137775
181,181.0,0.508134441380389,0.848960803146474,0.2051581746665761
182,182.0,0.5450602336786687,0.8205040078377351,0.20501223393948748
183,183.0,0.5139740186277777,0.6235990256071091,0.20512501073535533
184,184.0,0.6499674478545785,0.7773437160300091,0.20502051051007583
185,185.0,0.5383308226242661,0.9412200096063316,0.20521383581217378
186,186.0,0.5487459752475843,0.7322535697836429,0.2052161416388117
187,187.0,0.5470540668116882,0.7233644638443366,0.20486400465015323
188,188.0,0.585842486191541,0.735813369974494,0.2050256315851584
189,189.0,0.534363972954452,0.8676454006694257,0.20520360195077955
190,190.0,0.5445175163215026,0.8824273098725826,0.20511635040165857
191,191.0,0.5718617609003559,0.5856149998493493,0.2049488092539832
192,192.0,0.6173022053204477,0.6595153093570844,0.20541561711579562
193,193.0,0.5112061804975383,1.076924145547673,0.20507909799925983
194,194.0,0.5182748542982154,0.7855564547237008,0.2052734508062713
195,195.0,0.46255003054393456,0.7005431044264696,0.20512324906885623
196,196.0,0.5816074878675863,0.7609254964860156,0.20506783169694245
197,197.0,0.4576355322031304,0.8350236179074273,0.20550814234884457
198,198.0,0.5565365717513486,0.926548247388564,0.20521758014801889
199,199.0,0.5269232763443142,0.6445081701036542,0.2052350917714648
200,200.0,0.6038676831638441,0.7266702825436369,0.20506099006161094
201,201.0,0.549614665354602,0.9797961362404749,0.20484827342443168
202,202.0,0.5197481463546865,0.7778323509730398,0.20488467430695892
203,203.0,0.502517599822022,0.6846588569926098,0.20516905415570363
204,204.0,0.5206209342810325,0.6759844539221376,0.2053092270856723
205,205.0,0.468120524531696,0.8427002018783242,0.2052958906744607
206,206.0,0.4601116178790107,0.7142163602402434,0.20557308263378218
207,207.0,0.5296547690406441,0.5717241368838586,0.20495028641307728
208,208.0,0.5830948257353157,0.6375292268814519,0.20536662264494226
209,209.0,0.49056168356910346,0.9547229040414095,0.20531718706479296
210,210.0,0.5547195049235597,0.8388529264833778,0.20495155485114083
211,211.0,0.48296531368978324,0.6923998803598806,0.2053390542860143
212,212.0,0.5709977866499685,0.7232152008684352,0.20497057762695475
213,213.0,0.47218061714665965,0.8679269410902635,0.20511488731717692
214,214.0,0.4926363272126764,0.7820992160122842,0.20523917389800772
215,215.0,0.5305157021968625,0.6328968814108521,0.20501727826194838
216,216.0,0.603431768331211,0.7699795390479267,0.20485927866538986
217,217.0,0.5176305879373103,0.9461197183933109,0.20506165638798848
218,218.0,0.5327561243670061,0.7853581093717367,0.2050034703919664
219,219.0,0.5122184728970751,0.7050278889248147,0.2051006889087148
220,220.0,0.5462236668448895,0.7378014838555828,0.20511197160230948
221,221.0,0.5302276412607171,0.7999836860923096,0.20502617394085973
222,222.0,0.5712134446483106,0.8925026450539008,0.20517853894270957
223,223.0,0.5350209933007136,0.5796824323711917,0.2050614042324014
224,224.0,0.593577517918311,0.666594838979654,0.20530301622347907
225,225.0,0.49977902391692625,1.023344141896814,0.20510619007982314
226,226.0,0.5647363204043359,0.8820070724003017,0.20507297004805877
227,227.0,0.4896656544180587,0.7624799383571371,0.20507976035587488
228,228.0,0.5178418383817188,0.6817960121436044,0.20521520123584197
229,229.0,0.45612431046320123,0.7984572992194444,0.20523888677125796
230,230.0,0.4512933580088429,0.697046641795896,0.20550105783622713
231,231.0,0.4965994341764599,0.5388752930099144,0.20516863943776115
232,232.0,0.5705672134761699,0.6978209777968004,0.20539552997797728
233,233.0,0.49281602329574525,0.9143734976416453,0.2052223590784706
234,234.0,0.468060633353889,0.711496288725175,0.20532985501922668
235,235.0,0.4735957974335179,0.5918846652144566,0.20504480719100684
236,236.0,0.5140803502174094,0.697327139461413,0.20504198871785775
237,237.0,0.4749304508441128,0.7783717888174578,0.20507345448713749
238,238.0,0.5200509716407395,0.8664313113549724,0.20500076791504399
239,239.0,0.5348829950438813,0.5806456368067302,0.2048607614240609
240,240.0,0.663447696249932,0.7315005491254851,0.20514677790924907
241,241.0,0.5518906336510554,1.0008107907138766,0.20509579211939127
242,242.0,0.5768639037152752,0.7876922126393765,0.20496518667787314
243,243.0,0.5335569601040333,0.797075358312577,0.20497780478326605
244,244.0,0.5436672363197431,0.7279856528621167,0.20509137356420978
245,245.0,0.48699307306669654,0.8042115914169699,0.20516224935417995
246,246.0,0.5741010423284024,0.8893563022371381,0.20486038811504842
247,247.0,0.520476387324743,0.6781221941579133,0.2050751092727296
248,248.0,0.5970727553823962,0.7292074578115717,0.20514325695112348
249,249.0,0.5001035553170368,0.917899523442611,0.20532331723952665
250,250.0,0.5658762808307074,0.7968639930710196,0.20501150016207248
251,251.0,0.5085128781152889,0.7433385664364323,0.20520276913885027
252,252.0,0.5771847202908248,0.7832230829866603,0.2049371496308595
253,253.0,0.5453702481114305,0.8628030679188669,0.20521655967459082
254,254.0,0.5634331394219771,0.9007404273143038,0.2051709143561311
255,255.0,0.5552282111952082,0.5429135518847034,0.20532469631871209
256,256.0,0.6698194264434278,0.6850815813639202,0.20517322826199233
257,257.0,0.5759120501577855,1.239898135792464,0.20491642602719368
258,258.0,0.4943131183157675,0.7925642331712879,0.20528869110858067
259,259.0,0.4766342621180229,0.7255059082759544,0.20518602672964334
260,260.0,0.572796331671998,0.7147098077577538,0.20507905202684923
261,261.0,0.48731772174360233,0.910694324481301,0.20514379856176673
262,262.0,0.548506576672662,0.8753110838355497,0.20498653954127805
263,263.0,0.5245814684778451,0.6662793436087668,0.20512842348543928
264,264.0,0.5313544244971127,0.6887209029868245,0.20529900629771874
265,265.0,0.5130989781348034,0.8898897156817839,0.20508144499035552
266,266.0,0.4241852861247025,0.6384493945399299,0.20542820043629034
267,267.0,0.44605930463876575,0.5631087761372328,0.20531948186689988
268,268.0,0.5266378218424507,0.6803709685220383,0.20505320446100087
269,269.0,0.4887346810661256,0.8666114100255072,0.20502222659997643
270,270.0,0.4711288865888491,0.6949616086902097,0.2053134537418373
271,271.0,0.5372830881387927,0.5700635173358023,0.20488049454288557
272,272.0,0.6517215583007783,0.7548480120487511,0.20491132786264643
273,273.0,0.5202513874159195,1.0368699836544693,0.2051411510561593
274,274.0,0.5016118776751682,0.7858117832802236,0.20520920483395458
275,275.0,0.477061854780186,0.6681960770394653,0.2050843365956098
276,276.0,0.5566154422936961,0.7186743319733069,0.20506426910869777
277,277.0,0.4530462883529253,0.8119174094870687,0.20539740143576637
278,278.0,0.5511088620405644,0.8756000565830618,0.2048278589732945
279,279.0,0.5074974404647946,0.6672072954243049,0.20507224468747154
280,280.0,0.6086226327111944,0.731751958373934,0.20521483471384272
281,281.0,0.49024152241181584,0.8597596745239571,0.20519183282740414
282,282.0,0.5042713057482615,0.7224636289756745,0.2050596900167875
283,283.0,0.4978834982262924,0.6638199971057475,0.2051553720026277
284,284.0,0.5148723713005893,0.6637551258783787,0.20533820270793512
285,285.0,0.4679767691413872,0.8046284884680063,0.20519384138751776
286,286.0,0.4853481110651046,0.738821622170508,0.20504829331766813
287,287.0,0.5342170014046133,0.5885414814809338,0.2052255368209444
288,288.0,0.6157935980940238,0.6601334029808641,0.20517728300765156
289,289.0,0.5360451585729606,1.078298506885767,0.20510593543294817
290,290.0,0.5237237440887839,0.7445341445272788,0.20507777130696922
291,291.0,0.5023639991879463,0.7468814559280872,0.20513005407992752
292,292.0,0.5151336875627749,0.6184489959501661,0.20537233194336296
293,293.0,0.4065118591999635,0.7606207657605409,0.20538639660226182
294,294.0,0.4728677392122336,0.7197055160999298,0.20506698483368382
295,295.0,0.5458919923054054,0.6531792348250747,0.20488509495044127
296,296.0,0.5814932646462694,0.7152425071224571,0.20513755560386926
297,297.0,0.5255508721456863,0.9369774192105979,0.2049574558972381
298,298.0,0.4715945990057662,0.6856242023408413,0.2053408003761433
299,299.0,0.514718840457499,0.6553456403547898,0.20496036873664708
300,300.0,0.49321520554367454,0.6060871994355693,0.2053101284080185
301,301.0,0.4817104720277712,0.8026298162993044,0.20496241683140398
302,302.0,0.5064193100435659,0.7990008715773002,0.2050552467815578
303,303.0,0.49128149829339235,0.588039984065108,0.20521812934894115
304,304.0,0.55971278923098,0.640130011877045,0.20515742420684546
305,305.0,0.4693482758710161,0.9061449975473806,0.20522348935483023
306,306.0,0.4610241229063831,0.6662540868623182,0.2052822042722255
307,307.0,0.4657669125124812,0.6152720922138541,0.2051863688742742
308,308.0,0.5005759441992268,0.6285770912654698,0.2051420404226519
309,309.0,0.4466424905462191,0.785936432145536,0.20508316407212987
310,310.0,0.48286837404593824,0.7324231381993741,0.20512602798407897
311,311.0,0.5240858271950856,0.5706432534847409,0.20491387660149485
312,312.0,0.5975269774440676,0.7439397602342069,0.2048540750402026
313,313.0,0.4826186265330762,0.9360326521564275,0.20513702895259484
314,314.0,0.5422796264989301,0.7820363149512559,0.2050865623750724
315,315.0,0.4951449882704765,0.6838021433446556,0.2050056739593856
316,316.0,0.5441322743892669,0.7582963873865083,0.20507071124156936
317,317.0,0.4492304548970424,0.7356119404314085,0.2052990937139839
318,318.0,0.5443555084057152,0.8757879815995693,0.20494759401772172
319,319.0,0.5354685477446764,0.5543797908816487,0.2051983100362122
320,320.0,0.5599244459881447,0.5572641527047381,0.2054565203259699
321,321.0,0.5057778253802099,1.0671852919505909,0.20490867079934105
322,322.0,0.4972237406182103,0.7783783995779231,0.20510202416917309
323,323.0,0.4549334103940055,0.6681898348731921,0.2051463504205458
324,324.0,0.5336135918973014,0.624211887549609,0.20499242037767545
325,325.0,0.47113766116090117,0.860951718618162,0.20478566400706769
326,326.0,0.47265873649157586,0.6989166509360075,0.20505992881953716
327,327.0,0.47912237176205963,0.660441899090074,0.20510260747978465
328,328.0,0.5382197382976301,0.6406895461957902,0.20520463408902287
329,329.0,0.4776671833591536,0.8485703455051408,0.2051922166021541
330,330.0,0.48525114635704086,0.7048976451042108,0.2051080530975014
331,331.0,0.49457177622243764,0.6831189292715862,0.205136272625532
332,332.0,0.5101810452644713,0.6696883164928294,0.20540782103780658
333,333.0,0.42005429229466246,0.7622182147111743,0.20516890933504328
334,334.0,0.46370482228230686,0.7577807044843212,0.2051456410670653
335,335.0,0.47724097727332265,0.5342718556290492,0.20534980602096767
336,336.0,0.529214410437271,0.5839962383499369,0.204946928890422
337,337.0,0.43841930902563037,0.9571711123222485,0.20518400552682578
338,338.0,0.46579608028987424,0.7226537871174514,0.2050430393195711
339,339.0,0.4710481822025031,0.6790872995043173,0.20506819625152276
340,340.0,0.45145902698859575,0.5733949230052531,0.20505182769848035
341,341.0,0.4407905497821048,0.7009251778712496,0.20514750350266694
342,342.0,0.48391167967347426,0.71759088258259,0.20492271555121988
343,343.0,0.49170922352932395,0.6148626121459528,0.20494061798090116
344,344.0,0.5873818197287619,0.6737322302069515,0.2048266778816469
345,345.0,0.44233394574839624,0.8645439983112737,0.20532902103150263
346,346.0,0.495646034181118,0.7089100569486618,0.2050806011306122
347,347.0,0.4297547505935654,0.6285459372447804,0.20517690824344753
348,348.0,0.4960101436008699,0.6837509833509102,0.2051692348322831
349,349.0,0.4550215632887557,0.7199720647418871,0.20496222376823425
350,350.0,0.4917506728786975,0.8095637428108603,0.2051634868257679
351,351.0,0.5119550267700106,0.5565698608523235,0.20501311399275438
352,352.0,0.6910958701511845,0.8097722809761763,0.20494415833381935
353,353.0,0.5432625234941952,1.0971807486377656,0.20518650066806005
354,354.0,0.5107738701859489,0.740104456525296,0.2051996125956066
355,355.0,0.5082812962122262,0.7184813491301612,0.2050127166323364
356,356.0,0.5226343188434839,0.7065072167664767,0.20498877700883894
357,357.0,0.49597340980544685,0.7605425256770104,0.20481263605179265
358,358.0,0.4645330996019766,0.7242616255069152,0.20538728310493753
359,359.0,0.484221581928432,0.5434904884546995,0.20519007487455382
360,360.0,0.5628919747890905,0.6658774679759517,0.20511223926441743
361,361.0,0.4566992498468608,0.8529172680107877,0.20512315187370406
362,362.0,0.45880744137102736,0.6509087568381802,0.20528095233021304
363,363.0,0.4874817721080035,0.6338255659909919,0.20489261840702966
364,364.0,0.5061194641282782,0.6558574434602633,0.20510439986828716
365,365.0,0.4722856578649953,0.7431918079266324,0.20496570061659442
366,366.0,0.5013319157413207,0.7914007395738736,0.2050642309128307
367,367.0,0.5115032719448209,0.5648850254714489,0.20520080714486538
368,368.0,0.5657086739083752,0.6232611056184396,0.20537993655307218
369,369.0,0.47300290756393226,0.9332910927245394,0.20516926943091676
370,370.0,0.47890596673823893,0.6869722489267588,0.20527044573100284
371,371.0,0.4710686374921352,0.6811682305531577,0.2052076211781241
372,372.0,0.503243366163224,0.649110179557465,0.204999164363835
373,373.0,0.44882538383826615,0.7953954204684124,0.2052382413065061
374,374.0,0.4802353549282998,0.770607787091285,0.205212789750658
375,375.0,0.5293276265496388,0.6120723666390404,0.20495988029288129
376,376.0,0.5615944978082552,0.6652451968984678,0.20503360573202373
377,377.0,0.4754638190381229,0.9475161459064111,0.2052030497114174
378,378.0,0.4773123954888433,0.7147493057884275,0.2052937225671485
379,379.0,0.4868897348293103,0.6695709193241782,0.20514649060787632
380,380.0,0.5426710416562855,0.7007876509102061,0.20509137895423918
381,381.0,0.49118420546874403,0.8690940993838012,0.20481047104112804
382,382.0,0.48663171224761753,0.7541153283091262,0.20514156450517476
383,383.0,0.5580255338456481,0.5776959577109665,0.2050856651738286
384,384.0,0.7276249780319631,0.7577712279511616,0.20498473378829657
385,385.0,0.5011261690407991,1.1589963295497,0.2054955648840405
386,386.0,0.5516446815105155,0.8391182153020054,0.20494832685217262
387,387.0,0.5284750268096104,0.7716943808598444,0.20501633631065488
388,388.0,0.5686751582659781,0.6926858532242477,0.20509222283726558
389,389.0,0.48704314560163764,0.9295492840465158,0.20509501452324913
390,390.0,0.5324718686984852,0.8741240605944768,0.20509116309694947
391,391.0,0.5390441128285601,0.6900390094378963,0.20505899350391701
392,392.0,0.5523906680988148,0.6458430809201673,0.20513893684837967
393,393.0,0.5005635519977659,0.9664937259629369,0.205024988821242
394,394.0,0.4931463258108124,0.7086729395668954,0.20524204083485528
395,395.0,0.48235296837519853,0.6534729056409561,0.2051508904667571
396,396.0,0.5408428293187171,0.6885104822693393,0.2051427189260721
397,397.0,0.47832835763692855,0.8536194572690874,0.2052938199834898
398,398.0,0.5159009643015452,0.799392796610482,0.2051806415664032
399,399.0,0.49492550170980393,0.6010708310524933,0.2053171246079728
400,400.0,0.5675806548679247,0.616699342452921,0.20526288326364012
401,401.0,0.49793663088930773,0.9805712576489896,0.2050614563981071
402,402.0,0.4611789743648842,0.6531626786338165,0.20526081238640473
403,403.0,0.4989069533301517,0.7219900495372713,0.20518455598503352
404,404.0,0.5355692489538342,0.7143025027122348,0.20486027009319513
405,405.0,0.45453382341656834,0.8636750128585845,0.2052643800736405
406,406.0,0.46807053312659264,0.7478257707552984,0.20509433582192288
407,407.0,0.47500284961424766,0.5827936979010702,0.20502356956712903
408,408.0,0.573982464754954,0.6749422576045617,0.20519933426985518
409,409.0,0.4899797874968499,0.962904850882478,0.2051159955211915
410,410.0,0.4804037374327891,0.7288349424256012,0.2052076768130064
411,411.0,0.4368249518680386,0.6356303216191008,0.20544713465496897
412,412.0,0.5330207604216411,0.7713094474514947,0.20527715574717148
413,413.0,0.43051540026208385,0.768742318614386,0.20533104287460446
414,414.0,0.5085547267924995,0.8537846184568479,0.20516668665222823
415,415.0,0.5133633659221232,0.5364608789910562,0.20518613844178618
416,416.0,0.6858315444085747,0.7567017585737631,0.20480041329283266
417,417.0,0.5421362864552066,1.0876769918948412,0.20506229773163795
418,418.0,0.5515297393430956,0.8488894257927313,0.20522951979655774
419,419.0,0.4926579319755547,0.7378505796194077,0.20518181525403634
420,420.0,0.5356644687359221,0.7061167733743787,0.20512776569230481
421,421.0,0.4617662779404782,0.7951792892068624,0.20516584425931797
422,422.0,0.5179346531745977,0.8268436950631439,0.2050685883499682
423,423.0,0.4663197479327209,0.5642546703340485,0.20524312154157087
424,424.0,0.5095751875895076,0.5763187007047236,0.20517392416950314
425,425.0,0.473553748591803,0.894086916046217,0.2052277824142948
426,426.0,0.5058593832654878,0.7550394411198795,0.20511468421900644
427,427.0,0.48957492511253803,0.6675699790706858,0.2049855674849823
428,428.0,0.5324454234796576,0.7236758310347795,0.20520487293833867
429,429.0,0.49229510021395984,0.8260084158275276,0.20501357998000458
430,430.0,0.49169521739240735,0.7389064500574023,0.20520716212922707
431,431.0,0.4796520525822416,0.5539674150059,0.20508497207192705
432,432.0,0.5771773201529868,0.6661070917150937,0.20496316087665037
433,433.0,0.5142173424828798,0.993760627368465,0.2050243585719727
434,434.0,0.48773075684439393,0.7287486478220672,0.20512268025195227
435,435.0,0.47963720889529216,0.6500819254666567,0.20495768897235395
436,436.0,0.5867108142003417,0.7643673104699701,0.20477220662869514
437,437.0,0.4720161965698935,0.846909524826333,0.2052275114110671
438,438.0,0.46374324371572584,0.7266921432456002,0.2052745279390365
439,439.0,0.47472225080709907,0.5416511211544275,0.2052351266145706
440,440.0,0.6709010370308534,0.7958923251600936,0.20503418968291953
441,441.0,0.4736892220797017,0.9935030295979231,0.2053570486139506
442,442.0,0.4240230313851498,0.6205483865458519,0.20541999813867734
443,443.0,0.4358523577451706,0.5546449240995571,0.20526433615013956
444,444.0,0.4898879452026449,0.6527616913430393,0.20525982908438892
445,445.0,0.46843015267513693,0.7404107273789122,0.2050911856815219
446,446.0,0.5487923389999196,0.9091268537798897,0.2051492113270797
447,447.0,0.5344545069150627,0.5677979597821832,0.20519204218871892
448,448.0,0.6729360951692798,0.7592136199353263,0.20513850544812157
449,449.0,0.5090835106675513,1.0320040453225374,0.20526810350129382
450,450.0,0.49467388562625275,0.7245845323894173,0.20531922016525642
451,451.0,0.48162301080301406,0.6935059884330258,0.20521803491283208
452,452.0,0.5424334480543621,0.6920671982457861,0.20508788737934083
453,453.0,0.48615409586345776,0.8320572777651251,0.20504393744049593
454,454.0,0.5068029513699003,0.7320635347510688,0.20514754579635336
455,455.0,0.5066407227306626,0.5916037442628295,0.20515294901560993
456,456.0,0.536983341933228,0.6326644724467769,0.20526922745630144
457,457.0,0.48858546337578446,0.8373634977266192,0.20496582523919643
458,458.0,0.5388277408666908,0.7796466580592096,0.20497059075860308
459,459.0,0.464945448806975,0.6354360023746267,0.2051339317113161
460,460.0,0.49256419063312934,0.6414408050943166,0.20535639468580486
461,461.0,0.4325653970707208,0.7511415934190154,0.2052681844099425
462,462.0,0.4866173893911764,0.7849359487183392,0.2050939245033078
463,463.0,0.5109395621577277,0.5575824882369489,0.2049366645864211
464,464.0,0.5966244431911036,0.6798659252468496,0.20508948918431996
465,465.0,0.46871396821225064,0.9103304662043229,0.20508217227179557
466,466.0,0.5154651816235856,0.7373907116008922,0.20510661106090994
467,467.0,0.4501458616112359,0.6752052676398307,0.2053025534027256
468,468.0,0.5394055632874369,0.6997673556674272,0.20499624599469826
469,469.0,0.4745346013922244,0.7855512087931856,0.20529132494702934
470,470.0,0.48895658218534666,0.7324822975322605,0.2051045182859525
471,471.0,0.5155329073546454,0.596035023429431,0.20516185864107683
472,472.0,0.5192469495581463,0.6020156826707534,0.2052457638317719
473,473.0,0.42734417850151657,0.8319842297816649,0.20538972769863903
474,474.0,0.48092085662065076,0.6682449623011053,0.20493897445267067
475,475.0,0.4483379964134656,0.6196679800515994,0.20524302578996867
476,476.0,0.5000699484022334,0.6331016396405176,0.20517942435108125
477,477.0,0.4567384032183327,0.7687248051399365,0.20507770929252728
478,478.0,0.5176364908111282,0.8427485899534076,0.20487548584351317
479,479.0,0.5075080137467012,0.5619923106976785,0.20508795758942142
480,480.0,0.609217925532721,0.6431338020134717,0.2050664297072217
481,481.0,0.5101527204504237,1.0687505040317773,0.20503843801561744
482,482.0,0.46726120782550423,0.74135721498169,0.2053607829962857
483,483.0,0.47697266899049284,0.6789776066783816,0.20514823922421782
484,484.0,0.5652519861236215,0.7368059139000251,0.2048825887381099
485,485.0,0.4882215469609946,0.8821715910453349,0.2049072514171712
486,486.0,0.46523533560102803,0.7072346786851995,0.2055066338274628
487,487.0,0.4746137794223614,0.5887635850347579,0.20526230097748338
488,488.0,0.6136074986541644,0.7651391123887151,0.2049200025270693
489,489.0,0.525332914898172,0.9262611536774784,0.2050921735004522
490,490.0,0.5554864417295903,0.8662836860166863,0.20510365165537223
491,491.0,0.4956778596271761,0.6526155712315813,0.20502367292065174
492,492.0,0.5314404902164824,0.6537386784213595,0.20535028737504035
493,493.0,0.4713291975436732,0.7635989200323821,0.2052380272303708
494,494.0,0.5040746503509581,0.7951693321811035,0.20511384251294656
495,495.0,0.4713378975400701,0.5595562047557905,0.20522483114618809
496,496.0,0.5575713137513958,0.6222518904716707,0.2054082398302853
497,497.0,0.4816150994738564,0.9386952645378187,0.20512440784368663
498,498.0,0.5103123427485116,0.7832978001097217,0.2052346576238051
499,499.0,0.516571691329591,0.6620771958492696,0.20492850268492474
500,500.0,0.5123938377248123,0.6587192783365026,0.20515960176708176
501,501.0,0.48050561264390124,0.7246377182658762,0.205089041730389
502,502.0,0.4834010311984457,0.6881005141418427,0.20527813788503407
503,503.0,0.46915644864784556,0.6102978129871189,0.20524712207261472
504,504.0,0.5678088458604179,0.7109782068058849,0.20503345603356138
505,505.0,0.4425227474421263,0.8833976140012965,0.20543478695908562
506,506.0,0.5200888782273978,0.8191070647677406,0.20501677776919677
507,507.0,0.48507238100282846,0.6718459656927734,0.20519330772804095
508,508.0,0.615705240285024,0.8414291815366596,0.20483909089816735
509,509.0,0.4926403846824542,0.8802576254121959,0.2053169628838077
510,510.0,0.5946049540536478,1.0471910279244185,0.20508845252916216
511,511.0,0.5689522669184953,0.5844878270523622,0.2050553478882648
512,512.0,0.8090122260386124,0.8883015445899218,0.20497271543135867
513,513.0,0.5597299750195817,1.264305950747803,0.20521093299612403
514,514.0,0.5776994643965736,0.8411797306034714,0.20512049072422087
515,515.0,0.5384619026444852,0.8087652492336929,0.20504439753713086
516,516.0,0.6143355437903665,0.7392016085796058,0.2049579166690819
517,517.0,0.48883329934906217,0.9588048094883561,0.20508037536637858
518,518.0,0.5288426290964707,0.7686706287786365,0.20523708409164101
519,519.0,0.5482162049040198,0.7073067060206085,0.20527656881604345
520,520.0,0.6340480105020105,0.7408705143490806,0.2051660360302776
521,521.0,0.4805123814381659,1.0176002709660679,0.20538688937667757
522,522.0,0.5040223502903245,0.7611032355343923,0.20512330491328612
523,523.0,0.47188444931525736,0.7028423874173313,0.20530231409939007
524,524.0,0.5991182560799644,0.7628185245208442,0.20499306734418496
525,525.0,0.5204893882502801,0.9322894299402833,0.20507191222859547
526,526.0,0.5426667251856998,0.8946755979210138,0.20501286861253903
527,527.0,0.5401685950579121,0.6504499944858253,0.20495795706519856
528,528.0,0.6290763669414445,0.7185620641801507,0.2047742370981723
529,529.0,0.5201403018087148,1.0032964651472867,0.20502563962945713
530,530.0,0.4866567488992587,0.6949462220538407,0.20547355989692734
531,531.0,0.49025578587315977,0.6962710405467079,0.20501024117693306
532,532.0,0.5359380679437891,0.6791161956498399,0.205109248298686
533,533.0,0.46940981075167654,0.8319945136085153,0.20516704827314242
534,534.0,0.5101377990213223,0.8326100742910058,0.20502333926269783
535,535.0,0.4817948698764667,0.5831982107833028,0.20525327658979223
536,536.0,0.5815512606990524,0.6973237567581236,0.20516439226921648
537,537.0,0.5186994371470064,0.9067482163198293,0.20491771422093735
538,538.0,0.5196412587189115,0.7530819848645478,0.20524323120480403
539,539.0,0.47732304360251876,0.703013640199788,0.20530475140549242
540,540.0,0.5456426698016003,0.7538459038129076,0.20483454379718752
541,541.0,0.47655573789961636,0.8761067206738516,0.20513632672373205
542,542.0,0.5175958906998858,0.8672168690711259,0.20502749852603303
543,543.0,0.5336672319448553,0.5491707810666412,0.20496532279066743
544,544.0,0.6142652174225077,0.6715611008927226,0.20518555041635408
545,545.0,0.5240486968541518,1.040186097752303,0.20515718802344055
546,546.0,0.5201692490023561,0.736079836729914,0.20505540625890717
547,547.0,0.4878713082987815,0.6936406700173393,0.20507677419809625
548,548.0,0.49506673999130724,0.5707786706509068,0.20504490988096222
549,549.0,0.5027642877888866,0.8224071501521394,0.20487177498871462
550,550.0,0.49880622754571957,0.714204114698805,0.20509003625484185
551,551.0,0.4863682834198698,0.6064452168298885,0.20491128845606
552,552.0,0.5629724632482975,0.6568181290756911,0.20526615019189193
553,553.0,0.48204847435699777,0.870347060309723,0.20523067445028573
554,554.0,0.519334387476556,0.7351112700300291,0.20482940996298565
555,555.0,0.47006577246356757,0.6864660099614411,0.20501197475241498
556,556.0,0.49913073639618233,0.6583594695199281,0.20520690378034487
557,557.0,0.444328599225264,0.7237406663363799,0.20508000913541763
558,558.0,0.5090797236887739,0.7865877708885819,0.20503463454078882
559,559.0,0.4763924447819591,0.5709493506932631,0.2052232545451261
560,560.0,0.64221789999865,0.7693135377252475,0.2049753708182834
561,561.0,0.5230944569571875,1.0118973941542209,0.20489302917849272
562,562.0,0.5104418026050552,0.7519021443556995,0.2050933871185407
563,563.0,0.49917300504166634,0.6884579463629052,0.20500600135419517
564,564.0,0.4986555819399655,0.6122290133498609,0.20542135946452617
565,565.0,0.4164927160134539,0.7406086657429114,0.20509248501621186
566,566.0,0.5293747114017606,0.7906814790563658,0.20510217593982816
567,567.0,0.5025241154478863,0.6072592519456521,0.20520456548547372
568,568.0,0.6123096299939789,0.8043214673059993,0.20497155105695128
569,569.0,0.4658242684206925,0.8849499255418778,0.2052258345647715
570,570.0,0.43939369620056823,0.6484665793832392,0.20529920948902144
571,571.0,0.49700260885292663,0.5795428225770592,0.20492080718977376
572,572.0,0.4807673871400766,0.6219941674498841,0.20545377652160823
573,573.0,0.47122758261393755,0.7417657005600631,0.2052596803754568
574,574.0,0.475209201767575,0.7731343962019309,0.20521032619290053
575,575.0,0.5559620274463668,0.5305833477294073,0.20481205465039237
576,576.0,0.6522889890591614,0.696189497190062,0.20504303013440223
577,577.0,0.5050598396919668,1.1088464522268624,0.20503567871637643
578,578.0,0.5123864364926703,0.7919912461773493,0.2050629265140742
579,579.0,0.49099712275201457,0.743856396107003,0.20517773997271432
580,580.0,0.5481970047811047,0.6781249359250069,0.20513931391760706
581,581.0,0.4902418964542449,0.8670623996760696,0.2049522072309628
582,582.0,0.45881049379240724,0.6784643627237529,0.2051837150240317
583,583.0,0.4764977514743805,0.608925124607049,0.20535144357709215
584,584.0,0.5862325673224404,0.707843457441777,0.20503554984461517
585,585.0,0.5134359064046293,0.9403258117847144,0.20500773246167228
586,586.0,0.539615729637444,0.8180755214532838,0.20498408380663022
587,587.0,0.48752199567388743,0.666303257830441,0.2050833857501857
588,588.0,0.4685598247568123,0.5831567902816459,0.20531881832284854
589,589.0,0.4511662857374176,0.7332588201155886,0.20505086440825834
590,590.0,0.48982458950486035,0.765322403749451,0.20512480550678447
591,591.0,0.48103395078796896,0.5672042890335434,0.2050177863566205
592,592.0,0.5850298519479111,0.7089408844942227,0.20513314189156517
593,593.0,0.48194137278478594,0.9432374846655875,0.20524664879776539
594,594.0,0.5031292864587158,0.8033054935745895,0.20523453312925993
595,595.0,0.426043922000099,0.5795179266482592,0.20515843867324293
596,596.0,0.5422515588696115,0.6893903380027041,0.20490642646327614
597,597.0,0.45094188160728665,0.8081734582548961,0.20522639857372268
598,598.0,0.4966006462229416,0.7589849557261914,0.205113866541069
599,599.0,0.4641582461539656,0.5912744540954009,0.20513705733465032
600,600.0,0.6189780789427459,0.7587020630715415,0.20486107213655486
601,601.0,0.45882644928060473,0.8810647706035525,0.20538357786135747
602,602.0,0.4705546304117888,0.673341290326789,0.20518910051323475
603,603.0,0.46663707584375513,0.6300352972699329,0.2051865748828277
604,604.0,0.5432555165374652,0.7236252795439213,0.20498347289394586
605,605.0,0.49126429865136745,0.8305627772584557,0.20510436535114424
606,606.0,0.4834419775637798,0.7587015997152775,0.20510942172259092
607,607.0,0.5466978964046575,0.5923116360558197,0.2049889951827936
608,608.0,0.5853477916447446,0.6460347105516121,0.2052343822666444
609,609.0,0.480515521671623,0.9662472326075658,0.20502262497320772
610,610.0,0.542684050812386,0.8097510466119274,0.2049680865253322
611,611.0,0.48035777411423625,0.6782556980382651,0.2052127759438008
612,612.0,0.5015107807470486,0.6233709616586566,0.20497419498860836
613,613.0,0.4864048620453104,0.7500718816649169,0.2050933017046191
614,614.0,0.47657561864471065,0.6753919777343981,0.20511547529604285
615,615.0,0.4273106378619559,0.5585452473722399,0.2052561793825589
616,616.0,0.5683348398189991,0.6590838494244963,0.20486793748568743
617,617.0,0.48921294688479977,0.9116832490079105,0.2051035684417002
618,618.0,0.5037401523906737,0.758928830595687,0.20511483028531075
619,619.0,0.47466227237600833,0.6451928321504965,0.20508641680935397
620,620.0,0.5326260210364125,0.6788890946772881,0.2050468948436901
621,621.0,0.4601037141517736,0.7748858948238194,0.20522057675989344
622,622.0,0.48264803806087003,0.7066387824481353,0.20516477429773658
623,623.0,0.4786742568248883,0.5745558616821654,0.2050976220751181
624,624.0,0.5570441572344862,0.5787314228480682,0.20509865888161585
625,625.0,0.47195301331812517,0.9997986985370517,0.20518743759021163
626,626.0,0.49105342632392424,0.6886160991387442,0.20512963231885806
627,627.0,0.456581495818682,0.7302783578401432,0.2050926520023495
628,628.0,0.5619753554346971,0.6998304242268205,0.2048898076522164
629,629.0,0.44822823606664314,0.826622137799859,0.20522881565848367
630,630.0,0.5234392207348719,0.8176984677789733,0.2050804659142159
631,631.0,0.4722935035126284,0.6349871894344687,0.20510646334150806
632,632.0,0.5924266733694822,0.7173808147199452,0.20508356330683455
633,633.0,0.48027837568661197,0.9187850221060216,0.20500146034173666
634,634.0,0.4929474130505696,0.6987325528869406,0.2051686492515728
635,635.0,0.4495379743282683,0.6825123029993847,0.20513818168547004
636,636.0,0.5129559540422634,0.6968421967467293,0.20509967545513064
637,637.0,0.4987033847719431,0.8183175300247967,0.20501166487811134
638,638.0,0.513551929523237,0.8949257765198126,0.20499102694448085
639,639.0,0.5291930037084966,0.5181688892305829,0.20490550112444908
640,640.0,0.7201208282727748,0.7496021037455648,0.20496920637087895
641,641.0,0.5227440365124494,1.1568872323725372,0.20503237617667763
642,642.0,0.5608025444205851,0.796288316627033,0.20511658843606712
643,643.0,0.49285388747230174,0.7410524359904229,0.20534324630862102
644,644.0,0.6079528404399752,0.8047858419129625,0.20482777045108377
645,645.0,0.5047338850796222,0.8552706946153193,0.20511751272715628
646,646.0,0.4752954293973744,0.7015355714829639,0.2052605555392802
647,647.0,0.5284833641024307,0.6441860900493339,0.20490213080774994
648,648.0,0.5665776543086395,0.6681272415211424,0.20508855077205226
649,649.0,0.5142352585447952,0.9682813587132841,0.20501847545383498
650,650.0,0.5377707733307033,0.8015078845317476,0.20519903635140507
651,651.0,0.4767077260534279,0.6848257224773988,0.20538008492439985
652,652.0,0.5278052582638338,0.7042529552476481,0.2050506953848526
653,653.0,0.48576950845308603,0.8440446889493615,0.20503648162120952
654,654.0,0.48677281027194114,0.7890619145706296,0.2048621213529259
655,655.0,0.5148591240635142,0.5428729193285108,0.2050970343872905
656,656.0,0.5782637359108775,0.6431314398534596,0.2050305409822613
657,657.0,0.4956291995360516,0.938200882030651,0.20501255679409952
658,658.0,0.5281338082393632,0.7633267069701105,0.20488014854490758
659,659.0,0.5357385258655996,0.7402225206140429,0.20515025650383906
660,660.0,0.4908326457021758,0.5863472358789295,0.2053941632155329
661,661.0,0.46311257958877833,0.7558725937269628,0.205067102285102
662,662.0,0.5031666247174144,0.755422100238502,0.20499239990022033
663,663.0,0.5018991444725543,0.5869076418457553,0.2050276672001928
664,664.0,0.5809255841653794,0.6716790655162186,0.2047676589456387
665,665.0,0.4741837202105671,0.938058568071574,0.20524165539536626
666,666.0,0.49734848502557727,0.717949821962975,0.20525935312034563
667,667.0,0.48870564575772735,0.6523792885011062,0.20518247882137075
668,668.0,0.5322322583408094,0.6931648003170267,0.20533363056601955
669,669.0,0.45638062779325994,0.7614506404846907,0.20509348987834528
670,670.0,0.528310812509153,0.8279466381995008,0.2051654699142091
671,671.0,0.4881275326712057,0.5534982888028026,0.20531845736550167
672,672.0,0.611341031838674,0.6490623665158637,0.20513169238111004
673,673.0,0.5188559331931174,1.0810709854122251,0.20489991024369375
674,674.0,0.46796329034259543,0.676423627580516,0.20509615058545022
675,675.0,0.4809877511346713,0.6611426115036011,0.2050214389921166
676,676.0,0.515386515087448,0.6574434751877561,0.20498252807883546
677,677.0,0.4659750986960717,0.8248299714876339,0.2051671026274562
678,678.0,0.5052837934345007,0.7981037009274587,0.20494463245850056
679,679.0,0.518370336596854,0.5767869740026071,0.20517373802140354
680,680.0,0.5868325184099377,0.6831582536222414,0.20507122277049347
681,681.0,0.5302636354579591,0.8773609685478732,0.20502390529727563
682,682.0,0.5568121919874102,0.7958768928423524,0.20517286586109548
683,683.0,0.4836746866465546,0.6286653105169535,0.2050732297124341
684,684.0,0.575436748447828,0.7167506674071774,0.20477160337613895
685,685.0,0.49949208926409483,0.8262595273088664,0.20501657930435613
686,686.0,0.5494053011061624,0.8528393072774634,0.20488809512462466
687,687.0,0.5349356907885522,0.6091052308911458,0.20498211833182722
688,688.0,0.5813881472218781,0.6470387940877117,0.20521912012482063
689,689.0,0.5182754031382502,0.8879047266440466,0.20500739968847484
690,690.0,0.5029382022097707,0.6521379064768553,0.20515347992768512
691,691.0,0.4961035878630355,0.6679746025241912,0.20506862995680422
692,692.0,0.5694756592158228,0.6954669354716316,0.20496228800620883
693,693.0,0.5107477677520365,0.8568262816872447,0.20508912334917112
694,694.0,0.4651418932946399,0.6838665861054324,0.2052067418000661
695,695.0,0.5011011010734364,0.5611705283634365,0.20510265643242748
696,696.0,0.5580667926929891,0.6523134251125157,0.20498578704427928
697,697.0,0.502416898892261,0.8222422814927995,0.2049272789969109
698,698.0,0.540533799608238,0.7761047590291128,0.20484989304095508
699,699.0,0.4679236945463344,0.6356322636129335,0.20529189540538936
700,700.0,0.48753260767553,0.5945790803758427,0.20529864644631743
701,701.0,0.4663425843697041,0.7219323427183554,0.20509475800208748
702,702.0,0.5314472432713956,0.7605701572727412,0.20481175021268427
703,703.0,0.4735136226052418,0.53393681186717,0.20525943705579267
704,704.0,0.5909201206522994,0.6367222306551412,0.20521917798323558
705,705.0,0.5164595798938535,1.0984572729095816,0.20511426359880716
706,706.0,0.511649874644354,0.7620815931819379,0.20525714043760673
707,707.0,0.4514201893704012,0.7000420561525971,0.20509532507276163
708,708.0,0.5346406902652234,0.7096759699750692,0.20521955838194117
709,709.0,0.48316380482865495,0.8475460806395858,0.20515783067094162
710,710.0,0.5080189679283649,0.7761582104722038,0.20523174251429738
711,711.0,0.4949642579769716,0.59506335335318,0.20508120774757116
712,712.0,0.580980280553922,0.7469032819150015,0.20502675406169146
713,713.0,0.44461540116462855,0.8771826977841556,0.20523584134643896
714,714.0,0.5308587058912962,0.8175763727165759,0.20492041714023798
715,715.0,0.4675787443527952,0.6267418950330466,0.20509731105994433
716,716.0,0.5067527532810345,0.6341573626967147,0.20534742446616291
717,717.0,0.47038212154293435,0.8008455515839159,0.20517723700031637
718,718.0,0.5123282201820984,0.8499448243994265,0.20491187818115578
719,719.0,0.4945618667174131,0.5494376399554313,0.20487092968542128
720,720.0,0.5410692565375939,0.609960085246712,0.20524122971110045
721,721.0,0.45807194283697755,0.9181169272400439,0.20536855511600152
722,722.0,0.47650070921517906,0.7300581187009811,0.20512901403708383
723,723.0,0.4903805861249566,0.6547932000365109,0.2048405090230517
724,724.0,0.4714484459720552,0.5874980431282892,0.2051514104474336
725,725.0,0.45139547167345884,0.7580266898265109,0.20493400680134072
726,726.0,0.4668323209742084,0.7019435436697676,0.20508223023498431
727,727.0,0.5014553322456777,0.6123707455582916,0.20505510753719136
728,728.0,0.534853526763618,0.6266527843195945,0.205114301701542
729,729.0,0.43919390852097423,0.7903521578526125,0.20532738124020397
730,730.0,0.47256707950728016,0.6861933100735769,0.2049387607956305
731,731.0,0.48078592722304164,0.6015841646469198,0.20528042584192008
732,732.0,0.5841299773426727,0.7430834890808911,0.20503454575082286
733,733.0,0.45456666010431945,0.8133870975580066,0.20520694887964055
734,734.0,0.50539361089468,0.7950841076904908,0.20505485214525834
735,735.0,0.4782664447557181,0.5399994849576615,0.2049181289388798
736,736.0,0.6395316763781012,0.7104726706864313,0.20507935251807793
737,737.0,0.535159897711128,1.0390907572582364,0.2050530667998828
738,738.0,0.4831071850261651,0.7013988789636642,0.2053536633378826
739,739.0,0.43986734402133154,0.6311770370113663,0.20528227594913914
740,740.0,0.5730720877181739,0.7365949798608199,0.20476096553029494
741,741.0,0.4786486633354798,0.8590769900009037,0.20506017673760651
742,742.0,0.5240213486831635,0.7707509400555864,0.2050776645191945
743,743.0,0.4889656334882602,0.6227298759389669,0.2049485173658468
744,744.0,0.5831206849426962,0.706286591780372,0.2049431325751357
745,745.0,0.46245376553852113,0.8775220101699233,0.2052078631706536
746,746.0,0.47418586183339356,0.7152417587582022,0.2050830310327001
747,747.0,0.4856485270778649,0.5967195821460336,0.20511474751401693
748,748.0,0.5100917753996328,0.6363823911640794,0.20510511613683774
749,749.0,0.4570680227712728,0.7255711860023439,0.2049867898109369
750,750.0,0.487626364431344,0.6943205503514036,0.2052103609079495
751,751.0,0.4793368748854846,0.5694819991476834,0.20518656219355763
752,752.0,0.6281264768447727,0.6883947985712439,0.2049782296177
753,753.0,0.5240849660243839,1.0142615450080483,0.20517665917286648
754,754.0,0.5578324625152163,0.8566902809427119,0.20516058298526332
755,755.0,0.48631227044388653,0.7131502843694761,0.20516734555130825
756,756.0,0.565784360631369,0.7448847622144967,0.20488573275506497
757,757.0,0.4971731117926538,0.8277492173248902,0.20500519587658345
758,758.0,0.458045789541211,0.6990967550547793,0.2052483897539787
759,759.0,0.5013550957199187,0.6034386796178296,0.20508051459910348
760,760.0,0.5450689058052376,0.6778837227961049,0.2051589629962109
761,761.0,0.46320879957638683,0.794278608658351,0.20496374721406027
762,762.0,0.5278543828055262,0.7928696631919593,0.20488873875001445
763,763.0,0.48519624774344267,0.6595994506729767,0.20516261268639938
764,764.0,0.5683878959389403,0.7691020558821038,0.20511565705528484
765,765.0,0.5406216433271765,0.8756061953259632,0.20508555353153496
766,766.0,0.5105619889451191,0.8119418639689684,0.2051875445758924
767,767.0,0.5156181214377284,0.5344411447644234,0.20534900203347206
768,768.0,0.7390555897960439,0.7557007973548024,0.2050620721653104
769,769.0,0.6088193206582219,1.2922280395403505,0.20501387633848936
770,770.0,0.5692575391614809,0.8600871014175937,0.20508534491527824
771,771.0,0.5366849541664124,0.8397710213903338,0.20512210429878905
772,772.0,0.5499575974070467,0.691576917283237,0.20519000673666596
773,773.0,0.5192830106709152,0.8966247835196555,0.20504702833713964
774,774.0,0.518560448277276,0.8062475691083819,0.20514867684105412
775,775.0,0.5201645107707009,0.6571754323784262,0.20506666109431534
776,776.0,0.5887135895900428,0.7045361574506387,0.20505286687985064
777,777.0,0.5207804647507146,0.9814554622862488,0.20499945722986013
778,778.0,0.5072402358637191,0.7879439870128409,0.2051869968418032
779,779.0,0.5000809340504929,0.6900293448707089,0.2049956632195972
780,780.0,0.5366881959838793,0.7132162456167862,0.20524087706580757
781,781.0,0.42126753575867043,0.7657756535802036,0.2055003483314067
782,782.0,0.5025951311690733,0.7382895755581558,0.20533102472545578
783,783.0,0.5218785210512579,0.614685729960911,0.20511659857584164
784,784.0,0.6077745845774188,0.7019228502991609,0.20509889548411592
785,785.0,0.5009648958686739,1.0004493481013923,0.2051547095994465
786,786.0,0.4862504652235657,0.727505648182705,0.20522004773374647
787,787.0,0.4740979067981243,0.647779317619279,0.205166605534032
788,788.0,0.586457338812761,0.7194585958612152,0.20479202711721883
789,789.0,0.5018030180362985,0.8230981140164658,0.20506952136056497
790,790.0,0.575833450583741,0.8724412707844749,0.2049325607600622
791,791.0,0.5147154766484163,0.642771462816745,0.20531252623768523
792,792.0,0.6261481434572488,0.7264415445039049,0.20508880091365428
793,793.0,0.5325979425921105,0.9864344525150954,0.20485874810256063
794,794.0,0.5432148176478222,0.7880044040735811,0.20511452395003288
795,795.0,0.49821389896096663,0.6640773151535541,0.20519295384874567
796,796.0,0.560862979805097,0.6971253524534404,0.20522030799183993
797,797.0,0.515496543655172,0.8268505058716983,0.2050505944644101
798,798.0,0.5812361381249502,0.946380019094795,0.20500877437880263
799,799.0,0.5217643665615469,0.5954551140079275,0.2052069558063522
800,800.0,0.5964113166322932,0.6590402942616492,0.20492707046214492
801,801.0,0.49456933620385823,0.9936087161069735,0.2048453267198056
802,802.0,0.4976375426631421,0.7363840627949685,0.2051610947935842
803,803.0,0.4778695698361844,0.6658451775321736,0.2052317470195703
804,804.0,0.5246174225583673,0.658841957198456,0.20516220465069637
805,805.0,0.48338743022177366,0.8501458772923798,0.20506662379484625
806,806.0,0.533304522302933,0.8177778887329623,0.20495122282300143
807,807.0,0.4947564307251014,0.6228978949831798,0.20496260412037373
808,808.0,0.5736185221467167,0.7123246398754418,0.2049756008782424
809,809.0,0.5277285934891551,0.8685419698711485,0.2048247400787659
810,810.0,0.5295477979700081,0.8053282375913113,0.2048922288697213
811,811.0,0.48188265934586527,0.6389764655847102,0.2052752467803657
812,812.0,0.491678931156639,0.6319338858127594,0.2051800100132823
813,813.0,0.4644209759309888,0.7513952302979305,0.20497836587019264
814,814.0,0.512829809600953,0.793939080229029,0.2050845478894189
815,815.0,0.5317859759321436,0.5852479877765291,0.20491615660721435
816,816.0,0.6454049682011828,0.7232804004801437,0.20488288726191967
817,817.0,0.4952821967890486,0.9969164503272623,0.20524861181620507
818,818.0,0.5262058198451995,0.7763163692783565,0.20527607110561802
819,819.0,0.4952757572056726,0.6760358379455284,0.20503468934912233
820,820.0,0.5822133834473788,0.7396656233817339,0.20499406984308735
821,821.0,0.48311287695541977,0.8444740646984428,0.20521542464848608
822,822.0,0.5234793951152824,0.8095377307152376,0.20502995431888849
823,823.0,0.4921860963338986,0.604408849356696,0.20507212419761345
824,824.0,0.567576884967275,0.6647520277649164,0.20510915397899226
825,825.0,0.48784926149528474,0.8858949335291981,0.2051285258959979
826,826.0,0.5587326872861013,0.8554284369572998,0.20497865312499924
827,827.0,0.5004890930140391,0.6646711676614359,0.20503362611634657
828,828.0,0.5244777425657958,0.7150841518305242,0.20512058738386257
829,829.0,0.4631843283888884,0.7938732125796377,0.20522729643853382
830,830.0,0.5181884335237555,0.8355965603142976,0.20498877599602566
831,831.0,0.5428557339822874,0.5886392673477531,0.20496705481782557
832,832.0,0.7143997567589395,0.771055878419429,0.20484607242979108
833,833.0,0.587276327307336,1.1191698872717097,0.20508207238744944
834,834.0,0.5805840904125944,0.8207968624308706,0.20504397853510453
835,835.0,0.49448527991771696,0.8095677476143465,0.20513255457626656
836,836.0,0.5389122391236014,0.6706639718730003,0.20516963083064182
837,837.0,0.5163558250991628,0.8932816610205918,0.2050173531868495
838,838.0,0.5721581729827449,0.8825400135945529,0.20500555115286262
839,839.0,0.5268977720523254,0.6522633526707068,0.20496730792801826
840,840.0,0.6345847198739648,0.7620280366623774,0.2051118163508363
841,841.0,0.48134611926507204,0.9027500172611326,0.20519743781769648
842,842.0,0.5034129382111132,0.7120977556798607,0.2052428469294682
843,843.0,0.4995677073951811,0.6762774017872288,0.20524262498365714
844,844.0,0.6152894575148821,0.8087784635601565,0.20493530124658718
845,845.0,0.4934354910161346,0.8063557366607711,0.20545166363008321
846,846.0,0.5035736207850278,0.7594288687454537,0.20506941745989024
847,847.0,0.5471731090219691,0.6041377382352948,0.20499499305151403
848,848.0,0.5668112252373249,0.6015298536745831,0.2052226516767405
849,849.0,0.4996246452210471,0.9504166854545474,0.20514905855525284
850,850.0,0.5103198162862099,0.7035683057503774,0.20512536723399535
851,851.0,0.500108511489816,0.7170326858991757,0.20495796639006586
852,852.0,0.5577565533109009,0.7151291693327948,0.2050290025654249
853,853.0,0.4948690426303074,0.8616596664302051,0.2051292105577886
854,854.0,0.557186194555834,0.8652583935996517,0.2049343304359354
855,855.0,0.5363667773548514,0.6456341994926333,0.20519458072958513
856,856.0,0.59961502130609,0.6854418757371604,0.20510167917236685
857,857.0,0.5169807931175455,0.8910074414219707,0.20482978340005503
858,858.0,0.5274947508703918,0.7497693340992555,0.20510341941844673
859,859.0,0.4465288041159511,0.6445354286348447,0.20528781873872504
860,860.0,0.506362077826634,0.6371163078234531,0.2052197144483216
861,861.0,0.4948213018709794,0.8494122029282153,0.2049074289156124
862,862.0,0.5292344921850599,0.8621649462264032,0.2050233624991961
863,863.0,0.5222142624086701,0.5909269826021045,0.20516458872007207
864,864.0,0.649713610811159,0.6916108522331342,0.20498906349530444
865,865.0,0.5019543774193153,1.0044624115806073,0.20505022391444072
866,866.0,0.5827156722312793,0.7999592068372294,0.20518033048138024
867,867.0,0.5268308777362108,0.7961967156501487,0.205032656469848
868,868.0,0.5581999225076288,0.6669261295115575,0.20510421557119116
869,869.0,0.49784488112200054,0.8698354193707928,0.20522849215194583
870,870.0,0.4968848795979284,0.7007607423467561,0.2053739962517284
871,871.0,0.488493446749635,0.59904255582951,0.20491930041462184
872,872.0,0.5955712619703263,0.6426282634260133,0.20515922001795844
873,873.0,0.5305774953681975,0.9451205766759813,0.2049721898860298
874,874.0,0.5445993792964146,0.7821745570981875,0.2047725327196531
875,875.0,0.47252109518740326,0.6490461979294195,0.2051210364094004
876,876.0,0.5529806413454935,0.669828916573897,0.2049927513464354
877,877.0,0.5525407847715542,0.8656874531181529,0.204814614308998
878,878.0,0.5625604996690526,0.8454380044247956,0.20487727848812937
879,879.0,0.4588533161208034,0.6108126545557753,0.20523030463373287
880,880.0,0.5840315819252282,0.6187364446348511,0.20523217266891153
881,881.0,0.4837164018768817,0.9193776841741055,0.20498787567485124
882,882.0,0.49238065069075676,0.6854890567716211,0.2050617962493561
883,883.0,0.46150125573622064,0.6300233104499057,0.20527773735811933
884,884.0,0.5234363575582393,0.6847567445598542,0.2051137085305527
885,885.0,0.48421192173846067,0.7240984578616917,0.20505990006495267
886,886.0,0.5406622420996428,0.7749829992186278,0.20490657724440098
887,887.0,0.5459228581981733,0.6602753791492433,0.20484158990439028
888,888.0,0.5555802940158173,0.6710862251929939,0.20519402880454435
889,889.0,0.488499261229299,0.8438449221663177,0.2051010381313972
890,890.0,0.5207939546788112,0.7712611494585871,0.20510640171123667
891,891.0,0.5127396117663011,0.6624877572758123,0.20514442002167926
892,892.0,0.5306957753957249,0.6930234997300431,0.20531653565121816
893,893.0,0.44500087331980465,0.70858896211721,0.20525366885121912
894,894.0,0.5632276538526639,0.875837067165412,0.2049700221279636
895,895.0,0.5009745939169079,0.5779757632175461,0.20519983397098257
896,896.0,0.7446107835508883,0.7968323273584247,0.2049862462328747
897,897.0,0.6063557043904438,1.2265209046192467,0.205192346079275
898,898.0,0.5900771711720154,0.9072552662808449,0.20506144972750917
899,899.0,0.503063686657697,0.7977732786675915,0.20523890624754132
900,900.0,0.6059597051818855,0.7776685446500778,0.20506831872044132
901,901.0,0.5215611861087381,0.9033364091999829,0.20522754142293706
902,902.0,0.5203115569893271,0.7782826326787472,0.20520774399628863
903,903.0,0.5458706306526437,0.6764873616630211,0.20491713043302298
904,904.0,0.5762176981894299,0.6550439451588318,0.2051491888356395
905,905.0,0.5305384492967278,0.975888502271846,0.2049803650123067
906,906.0,0.48234198716236276,0.7126218578312546,0.20530045969644561
907,907.0,0.5194989550393074,0.6924097210168838,0.20503547767875716
908,908.0,0.6496110450476408,0.868218115856871,0.20482596800429748
909,909.0,0.49454455855302515,0.8334620259003713,0.20497894127620384
910,910.0,0.6116486595245079,0.9002254058374092,0.2051459430484101
911,911.0,0.547841720841825,0.6888395430753007,0.20523929401533678
912,912.0,0.5773601513821631,0.6503871086984873,0.2052042480208911
913,913.0,0.4916016126284376,0.9670577747281641,0.20505199719918893
914,914.0,0.5481028571957722,0.8231279967352748,0.20492050618631766
915,915.0,0.5321909908670932,0.7411604232387617,0.2051066063460894
916,916.0,0.5569338949397207,0.728934604395181,0.20493709172587843
917,917.0,0.48083948688581585,0.8763718966394662,0.2051201777299866
918,918.0,0.503154960158281,0.8335149492369964,0.2051976496935822
919,919.0,0.5028059436473995,0.5921190170105547,0.20487595030572264
920,920.0,0.6340502908919007,0.8059849795652554,0.2050498474156484
921,921.0,0.510597032145597,0.8934532942716032,0.205025054118596
922,922.0,0.5291396418586374,0.7723823891719803,0.20510886770207434
923,923.0,0.527775033004582,0.7165549355791881,0.2050852898741141
924,924.0,0.5488216175232082,0.7438825729768723,0.20518433869583533
925,925.0,0.487657686509192,0.7841932283714413,0.20526731360005215
926,926.0,0.5360686004394666,0.8810102078365162,0.20497363448375835
927,927.0,0.5472733079921455,0.5872592773055658,0.2051002368098125
928,928.0,0.6709578376961872,0.7529128614580258,0.20488032856956123
929,929.0,0.5173586303368211,1.09868627586402,0.20513876613695176
930,930.0,0.5311633777571843,0.8034866478294134,0.2050430764327757
931,931.0,0.493341892096214,0.6750316546764225,0.20538486851146445
932,932.0,0.5484984550857916,0.7371421659365296,0.20504813004517927
933,933.0,0.514338651462458,0.7835599998943508,0.20502421916462482
934,934.0,0.5267955794231967,0.8075419483939186,0.2052080695866607
935,935.0,0.5278080423362553,0.6232415513368323,0.20504850019933657
936,936.0,0.5865862900856882,0.6668234046548605,0.20508164149941877
937,937.0,0.5533833386842162,1.0055265900678934,0.20497680293628945
938,938.0,0.5154263576492667,0.7715160162886605,0.20511858228128405
939,939.0,0.48568775546737014,0.6640414115274325,0.2052305454853922
940,940.0,0.546390624763444,0.6536784334806726,0.20519660520367325
941,941.0,0.5107722517219372,0.8522850389592349,0.20503192915348337
942,942.0,0.5022057892754674,0.7318070604931564,0.20517889462644234
943,943.0,0.4844863661332056,0.5550206035375596,0.205140524613671
944,944.0,0.6109080669819378,0.7124738274607807,0.2053113993955776
945,945.0,0.49171573042403904,1.0001803853083402,0.20523820437956602
946,946.0,0.4831428207224235,0.7259583977749571,0.20518346362514422
947,947.0,0.47647198919439687,0.6743355161044746,0.20530853187665343
948,948.0,0.5437704988056794,0.7142865242669358,0.20503439113963395
949,949.0,0.5299581283936277,0.860026926966384,0.20500077164033428
950,950.0,0.5349041065666824,0.8518208368448541,0.20531063167145475
951,951.0,0.47613193194847553,0.5844571342458948,0.20513422274962068
952,952.0,0.6038064547581599,0.7526930956169963,0.2048771871253848
953,953.0,0.5192371441517025,0.8847241268027574,0.20492617838317528
954,954.0,0.5648520549875684,0.8248504508985206,0.20502790792379527
955,955.0,0.5217663265066221,0.7410561513388529,0.20524899982847272
956,956.0,0.5096003896906041,0.7122166389832273,0.20537987562129273
957,957.0,0.4913537649437785,0.747134048352018,0.20501893489854411
958,958.0,0.5364473824389279,0.8515567364171147,0.2050365847768262
959,959.0,0.5406784739345312,0.5529884326038882,0.20499315413180738
960,960.0,0.6863174165831879,0.7714992960100062,0.2050859625567682
961,961.0,0.5048291039653122,1.12561050420627,0.20521933063864709
962,962.0,0.564167677750811,0.8931720927823334,0.20502701736986637
963,963.0,0.5729622383834794,0.7565179831115529,0.20512018115259706
964,964.0,0.6641921695903875,0.8594005358871073,0.20508231540443375
965,965.0,0.5329375842469745,0.9583845587912947,0.2049196626758203
966,966.0,0.531374585244339,0.7782350413734094,0.20500572888413443
967,967.0,0.5331263218075037,0.640565634611994,0.20516101696994155
968,968.0,0.5653556294040755,0.6758307005045936,0.20517241578781978
969,969.0,0.5003243780811317,0.8822666662512347,0.205329510581214
970,970.0,0.5057555648963898,0.7134723245399073,0.20507542175473645
971,971.0,0.522331632883288,0.666590796248056,0.20489393833559005
972,972.0,0.5263949525658973,0.6467385217547417,0.2052026736550033
973,973.0,0.5318028178764507,0.8296101348474622,0.20492218342842533
974,974.0,0.5896977766416966,0.9227345249615609,0.20480991621734573
975,975.0,0.585192589275539,0.6809929973678663,0.2051097510382533
976,976.0,0.5320610657334328,0.6067462017061189,0.20526484278962015
977,977.0,0.48149214915465566,0.9356973757501692,0.20498490002937614
978,978.0,0.49854863504879177,0.7377553043421358,0.20507200681604446
979,979.0,0.4809442894533277,0.7000724155222997,0.20519643709994853
980,980.0,0.5808656854205765,0.7065999546321109,0.20489368548151105
981,981.0,0.5397058162838221,0.9216792663093656,0.20503562001977116
982,982.0,0.488323008781299,0.736001431918703,0.20527508592931554
983,983.0,0.4317209868575446,0.5869386410573497,0.20534765978809447
984,984.0,0.6146106640342623,0.7366145382169634,0.20508042242145166
985,985.0,0.5191564987762831,0.9511809562565758,0.20513103969860821
986,986.0,0.5842959238914773,0.8248192815110087,0.2049178987974301
987,987.0,0.48764676075661556,0.7273193718399853,0.20529387213755398
988,988.0,0.5513482588692569,0.7431369484169409,0.20527194449678063
989,989.0,0.46160147598711776,0.7834345396375284,0.2054075352381915
990,990.0,0.5671323554590344,0.9299983748234808,0.2048016638145782
991,991.0,0.5425506521714851,0.6101155051030218,0.20509505106601864
992,992.0,0.6905375373084098,0.7838608757592738,0.2050488053704612
993,993.0,0.5301140526775271,1.1247840646654368,0.20513254853431134
994,994.0,0.5951900555752218,0.9245791572146118,0.20503470016410574
995,995.0,0.5576494140317664,0.7750262791058049,0.2050699541112408
996,996.0,0.6538080698810518,0.8090240897145122,0.20471893624635412
997,997.0,0.5986931194085627,1.027505081356503,0.20491772885434328
998,998.0,0.567344004905317,0.8836835320107639,0.2050139589817263
999,999.0,0.5712057650787756,0.7133921605534852,0.20517301631625742
1000,1000.0,0.7219537958037108,0.9026592703885399,0.20475088733946906
1001,1001.0,0.5598188544798177,1.079638722888194,0.2052811966277659
1002,1002.0,0.46310132385697217,0.6494675243971869,0.20544348314870148
1003,1003.0,0.541855541372206,0.6624250845285132,0.20496081905439495
1004,1004.0,0.5574220389360562,0.7030043998965994,0.20532128737540917
1005,1005.0,0.5561436048592441,0.9311367744579911,0.20511433376232163
1006,1006.0,0.4931962786940858,0.8161759359994903,0.20523301523644477
1007,1007.0,0.5529377505648881,0.5729409489897079,0.20519040600629523
1008,1008.0,0.7478194358060136,0.880814019870013,0.2050768797751516
1009,1009.0,0.554022223688662,1.1309155230876058,0.20527662268141283
1010,1010.0,0.5825689060147852,0.843697035126388,0.2050594649859704
1011,1011.0,0.5569560836767777,0.7822014073841274,0.20525067303096875
1012,1012.0,0.6025895858183503,0.7388093674788252,0.20525086646666751
1013,1013.0,0.6156233858317137,0.9886134055443108,0.20486553559312598
1014,1014.0,0.6130933821201324,0.9533307875040918,0.20509410072118045
1015,1015.0,0.5856265420094132,0.7198492011055351,0.20506824547192082
1016,1016.0,0.7517406834289432,0.9070964755956084,0.2049544609617442
1017,1017.0,0.6504271558951586,1.1525910574477165,0.2052321512484923
1018,1018.0,0.6461604779702611,0.9585735793458298,0.2050360391731374
1019,1019.0,0.550731838773936,0.80337530055549,0.20511636616429313
1020,1020.0,0.7466252364451066,1.0743780067423359,0.2051335767027922
1021,1021.0,0.6492900885874405,1.115189918410033,0.20534162054536864
1022,1022.0,0.7432052053278312,1.535364273772575,0.20514256465248765
1023,1023.0,1.2077285782434046,3.2780962110031395,0.2058976138010621


==> experiments/figures/spatial_ESJD_time_cpu.csv <==
,t,cSMC,cSMC_grad,Kalman
0,0.0,51.911416797562445,125.23501348213912,19.150604867576615
1,1.0,45.14302672060009,144.18081050522545,19.153567451382653
2,2.0,45.40627778847615,89.3602753540814,19.14482998038266
3,3.0,47.51385147967055,89.86705088559017,19.153446108643678
4,4.0,51.506614825563894,105.11927903015092,19.160685158310343
5,5.0,48.33252622000997,92.82753527536201,19.133674083379
6,6.0,49.39360322822475,104.98995673685303,19.159005073315654
7,7.0,46.056545200489964,84.01710415356732,19.15201870112321
8,8.0,54.25789461216474,133.03676103022448,19.144834016653203
9,9.0,50.55538184723692,93.3722179400606,19.11986512969111
10,10.0,40.70309110742433,67.55287117779152,19.16449277883448
11,11.0,46.491087080813294,96.39861350414473,19.147681262507597
12,12.0,49.213054682585906,95.01952851388688,19.14023353726794
13,13.0,41.72599036033663,80.49914082986011,19.168922414948916
14,14.0,51.81959394076644,115.97941253481387,19.13717451385118
15,15.0,47.03288998855728,85.76252790340878,19.13881786377363
16,16.0,49.324898462322935,103.55661244340759,19.144816813598446
17,17.0,41.354274489807274,61.897425550264884,19.15451488993069
18,18.0,45.08669350892449,98.4471310096291,19.16243249390172
19,19.0,49.807458615484435,100.55076336370317,19.144129181188514
20,20.0,48.82940932621499,108.34116866441795,19.146477156674784
21,21.0,44.54826758093752,76.7214266912316,19.160619161005414
22,22.0,48.93437260305092,103.75405339370688,19.135142298695985
23,23.0,46.84920487170421,87.09214730554608,19.13852917719972
24,24.0,48.15608280098272,96.30508206671985,19.148853981710353
25,25.0,47.352061794644,87.75851157436733,19.127819556416284
26,26.0,47.9842731582271,100.66627326061152,19.156106157439876
27,27.0,43.34583730357677,78.76548154170806,19.163754832208184
28,28.0,45.77536714713216,93.4002916933143,19.167304311800653
29,29.0,43.7777311377309,73.64288822350926,19.144743158117656
30,30.0,45.36145837630949,92.53190981388941,19.152807742268866
31,31.0,50.58955017032782,96.26306777901696,19.122985123579706
32,32.0,50.193148932110105,95.33488009154726,19.14058605797232
33,33.0,45.64949246045195,92.50182412068673,19.15257286707899
34,34.0,48.70561576649704,90.83181438110371,19.137573023735648
35,35.0,53.92677088132675,122.49375503842236,19.130608334164943
36,36.0,46.775987756128195,81.28581658499968,19.133588449015516
37,37.0,47.06427610429081,100.80827366869126,19.137460687076732
38,38.0,48.74757177612348,98.19936627571369,19.142100655878288
39,39.0,47.87179394624535,101.18384601959286,19.137782532467984
40,40.0,49.86015726676318,108.11953176144898,19.12616829033894
41,41.0,39.62502427223134,67.21753942225033,19.169286082232276
42,42.0,44.546193087380814,95.87280328862337,19.15148806188231
43,43.0,48.93711056403152,100.01143150910069,19.138246678418355
44,44.0,51.20827669416907,107.95107252385972,19.118435258402318
45,45.0,46.72921597154856,82.68939953380942,19.160047315567745
46,46.0,49.24620542625022,97.1459000994929,19.132256249716477
47,47.0,47.050199458213555,89.38771103776193,19.13504337898749
48,48.0,49.69964373635766,94.92423886866091,19.14366178355076
49,49.0,46.986323095770516,90.04153234508422,19.127707726889017
50,50.0,49.61216875081017,106.43329510345691,19.123207791957494
51,51.0,53.144444592721264,111.695504789231,19.11735078936375
52,52.0,48.67796604660455,99.99755577400532,19.138621366305923
53,53.0,48.5334840002253,86.72766068903523,19.14125369889115
54,54.0,45.458431559582436,89.1452081394564,19.155370556898294
55,55.0,43.68192854036467,83.45985577355594,19.156253409565032
56,56.0,46.36722823716449,89.76011740379738,19.147033823411444
57,57.0,47.47909494123549,97.4754818939129,19.135697782575043
58,58.0,50.1514060865542,105.0545407047687,19.143396587209715
59,59.0,45.32099967396887,92.47897437600199,19.141550356667587
60,60.0,45.14442431572399,79.42063063209184,19.13539911253425
61,61.0,43.8402247990238,75.85267642014108,19.148401197613026
62,62.0,44.066062897861144,91.77109202888491,19.165254582290117
63,63.0,47.66070075605251,97.80857348328777,19.14855713303796
64,64.0,45.371059586814646,89.63890322457908,19.14551288831905
65,65.0,46.92437562921883,93.5673242364588,19.138048656632286
66,66.0,44.829264537202356,83.47689562702914,19.162791343209587
67,67.0,52.13791061507074,121.85645828691051,19.144915003638154
68,68.0,47.731252828630296,85.61498841686505,19.13999849651311
69,69.0,43.15092016130405,83.47184054962173,19.150044348269677
70,70.0,43.477617107022226,70.82769674437478,19.16701686221899
71,71.0,50.83542720129415,116.90004115023537,19.155436850414553
72,72.0,46.270233586709416,78.4876708911221,19.165694198362694
73,73.0,54.7468138154763,125.23191205056955,19.11766114744702
74,74.0,42.18067296295904,61.29501361039729,19.15115291869266
75,75.0,52.73482337153464,131.0685008744149,19.136343819756327
76,76.0,51.98083162914703,94.23472921055703,19.12873936174275
77,77.0,46.38818332450518,85.16279450833682,19.150433685338356
78,78.0,43.019981218735836,80.61637532534428,19.15117127197886
79,79.0,45.85130114353401,84.99770190913756,19.166188284689035
80,80.0,52.05532727251872,119.16670908027258,19.136181411430222
81,81.0,48.00631723502076,96.81869401762214,19.14129707283644
82,82.0,41.934938413137374,71.58604105702247,19.164518407615333
83,83.0,45.2406578742508,93.35010405135213,19.156165811897964
84,84.0,49.716314545437506,103.88342183943442,19.135372033347217
85,85.0,43.051000483764824,69.81436825890113,19.16124910819487
86,86.0,48.017803908341584,100.57052588690378,19.150346704098027
87,87.0,46.81429016646909,92.6000486634376,19.158157256359925
88,88.0,46.79564013790052,96.37930624139184,19.172288365608388
89,89.0,41.096699595638256,58.53011908495394,19.16586381943292
90,90.0,52.21484486272849,117.49562889271405,19.133664979428936
91,91.0,47.43298168069873,75.89765778405145,19.140138355551162
92,92.0,45.702147531398865,93.69935846600943,19.166487414353274
93,93.0,47.197313076332556,89.33120390585563,19.13640408404543
94,94.0,48.17360584039665,96.61978240371272,19.155690583395685
95,95.0,48.396270558728105,94.21358700253063,19.13394838837589
96,96.0,43.19544837421646,62.377796848122934,19.146979457596025
97,97.0,48.10979461490068,111.72040225121926,19.162808781937912
98,98.0,51.647522480111846,96.62108442327659,19.110954998703402
99,99.0,43.096147283717286,77.9148248728352,19.16032544264954
100,100.0,48.277437120646454,98.0911063890342,19.149028302673024
101,101.0,51.62699182759978,115.30714573416515,19.137381096089435
102,102.0,47.430646591274325,94.5774684586764,19.14329594113676
103,103.0,44.213665043361026,77.7965456156426,19.161230070090475
104,104.0,46.591692865854746,95.02486886964871,19.142767951543433
105,105.0,43.40688108715911,74.10756898563004,19.171885210690665
106,106.0,45.80929990360319,92.90487536405969,19.15553728460467
107,107.0,43.955330253636,75.09220245345526,19.17178308210756
108,108.0,50.983224089069566,114.12279810062248,19.14435697974592
109,109.0,52.76236074455469,102.61749707501107,19.11781618702766
110,110.0,46.8138961349395,95.55036599250428,19.137699235252974
111,111.0,49.39020322278805,105.46717133616453,19.133820343320316
112,112.0,48.466314278145134,100.26607843300016,19.14412765862706
113,113.0,46.266629443147835,77.35486617577541,19.16932534507998
114,114.0,42.801247662508395,78.8238002053888,19.157427434396055
115,115.0,48.51473978234465,99.90765719289166,19.16663862402215
116,116.0,40.41510620068384,51.297086737148575,19.182131557437383
117,117.0,47.212404793315606,111.38577878723967,19.145327078582458
118,118.0,43.93859186164175,72.7085840519297,19.144987507717794
119,119.0,46.15101055641054,97.64652621063186,19.16372888937885
120,120.0,45.63339493852319,72.40250582237466,19.149767260621758
121,121.0,47.068674234396504,94.38584063482054,19.139172839758892
122,122.0,52.38121206234818,111.59668848937633,19.13825569060439
123,123.0,49.69908547764398,98.79643430774736,19.12641971313512
124,124.0,48.63380992211513,100.92539477901397,19.157829160612547
125,125.0,41.35911288571157,62.168763759079056,19.170173596456507
126,126.0,51.33032600030818,124.98363216736743,19.1282956260872
127,127.0,46.248173898508796,75.27468286891231,19.140580281398904
128,128.0,50.2622544985912,116.88010391075859,19.140470917315376
129,129.0,44.070930343952796,82.45916143209341,19.156248708933923
130,130.0,48.816964171855126,109.50140976640944,19.133687740778477
131,131.0,42.86129651095121,69.35689251453712,19.140829306852588
132,132.0,42.52108224610554,85.84194223484421,19.159531530888184
133,133.0,52.870043140777724,117.70110143764028,19.12831187625701
134,134.0,40.55421100055328,59.54306139324616,19.150930094322266
135,135.0,50.707013825075606,110.46173740532973,19.123488693079008
136,136.0,49.121607166766736,95.86339928351316,19.125546328682496
137,137.0,46.47317541718414,86.20414188103516,19.118961073008265
138,138.0,49.25758376467962,95.42816282729825,19.13015207293722
139,139.0,47.34283281692834,92.63496408912447,19.148455885981765
140,140.0,43.6348815215816,80.7720657566505,19.133224721128844
141,141.0,50.77166857234532,105.98247032746958,19.129438435888304
142,142.0,47.56813867976048,93.80995343025688,19.150087563718
143,143.0,50.618320924942964,109.4412562021914,19.139223990670278
144,144.0,48.45859904208619,98.20950465753799,19.140403869066503
145,145.0,53.25007858917719,118.11444348253436,19.136476056726472
146,146.0,48.61772956159912,86.40240501601195,19.119600298972443
147,147.0,48.54885831270593,106.98111975883555,19.144503991961383
148,148.0,48.25593037763158,88.78116719324774,19.134616694126617
149,149.0,46.4961755541706,88.31389919405852,19.153112069633174
150,150.0,47.16620716312748,93.43842954466403,19.152045236229977
151,151.0,45.307572947460784,92.02153207371485,19.120825228926087
152,152.0,49.36192346755608,90.90888284734272,19.13077933732538
153,153.0,47.4703225644181,87.64806068064726,19.142646894066296
154,154.0,50.06019598938604,108.39667257161004,19.149416707138876
155,155.0,45.92095488172285,86.81988846049808,19.137080999040045
156,156.0,55.782827146784754,131.4494334364026,19.111608420737724
157,157.0,45.741718345543156,80.64162763327,19.131142893242387
158,158.0,44.35741569695155,90.8042106998249,19.151158590857584
159,159.0,48.03547992373147,87.89875296295136,19.14863755335869
160,160.0,51.36986220386333,109.30043944013013,19.132900816013866
161,161.0,38.94871775257079,58.356122435475996,19.160403612781803
162,162.0,45.940761001097876,89.71498321199144,19.164213138586796
163,163.0,48.5926067363064,98.85377074213645,19.138813961755233
164,164.0,48.05772561184942,94.93039298955088,19.15093657534507
165,165.0,43.176298096566086,79.01287305069044,19.144474774084642
166,166.0,44.877164881762354,88.44898846881318,19.153623746053103
167,167.0,51.947969086552085,111.55962780888838,19.114101500730875
168,168.0,48.07179416674416,94.05655596366931,19.13934645708286
169,169.0,50.17436090933855,111.80536194817769,19.142363978288007
170,170.0,46.96674366587824,93.44239847339466,19.142873874331592
171,171.0,45.55726713602699,84.8842333938144,19.156282553852268
172,172.0,48.08096550519135,100.02877215161287,19.14433977959523
173,173.0,43.585777620282485,77.6873257611226,19.13907726262352
174,174.0,45.01627719561112,92.89441133976689,19.143010046299175
175,175.0,45.01798734899278,66.5763513027768,19.149368911906514
176,176.0,48.321251912317976,118.02916669158694,19.157005436792115
177,177.0,45.61477108289995,75.83390168238012,19.150302803947
178,178.0,41.739544727371815,70.47408512580373,19.146335202547128
179,179.0,48.67224546445324,102.4041710342085,19.146434267056243
180,180.0,49.506245106077756,103.40138109250032,19.13940468192522
181,181.0,45.86294987165569,79.98294550674954,19.151262974601917
182,182.0,48.24074501797698,100.56657759741958,19.142571870478548
183,183.0,45.01929649663326,80.33083279449043,19.14079987253205
184,184.0,51.2413098177269,106.3130287246862,19.14001186664108
185,185.0,45.3993211163412,76.95119553769649,19.155359158919016
186,186.0,47.2308493627694,101.25894305059174,19.148187315427272
187,187.0,50.40358195900976,109.56443872826071,19.112866690410897
188,188.0,48.30444477208633,88.10123318858658,19.135761181856388
189,189.0,47.41922270189438,100.07538411509964,19.15788395833334
190,190.0,46.10784288836547,89.73581617341193,19.150274923233166
191,191.0,48.33012116823561,101.77066483944375,19.13317447061995
192,192.0,40.614658584937544,64.99962002418081,19.168085209124577
193,193.0,46.41805063250081,96.97581071238343,19.141134607306387
194,194.0,44.338484133074324,80.23270389649528,19.15830635665648
195,195.0,42.777181379258565,70.84853782236735,19.144165165383477
196,196.0,49.85821102099811,110.5706559493185,19.143485343561718
197,197.0,38.896241080575734,57.89892884351242,19.171816785218724
198,198.0,51.76489836762433,119.73255996501385,19.15906737281245
199,199.0,45.474035474373466,81.8596963660296,19.158587242943966
200,200.0,48.6449618735076,109.74432483533023,19.135870348026767
201,201.0,53.08243357517963,101.76606858876606,19.11706136843638
202,202.0,44.27280288230618,83.8032933167001,19.119797125099147
203,203.0,46.941051676348295,91.97135644115639,19.154181859482584
204,204.0,44.00187602691835,73.50450440996671,19.15825123589715
205,205.0,46.81014982019277,106.71482362825051,19.15486769621929
206,206.0,41.31237842801239,63.95256407806612,19.178371474545173
207,207.0,50.319631674440515,114.02167883679058,19.1301628982499
208,208.0,41.88567038524994,58.10112638027427,19.156457986475544
209,209.0,46.331707571278905,97.98978869875285,19.159806707791084
210,210.0,51.40928823079072,110.26221154313036,19.122530418702283
211,211.0,42.256501631627955,74.12976853003397,19.163677503898253
212,212.0,51.075462865230406,110.64196033135481,19.141544869604765
213,213.0,42.81527763862532,62.3555177966506,19.144663106749483
214,214.0,46.448392730253374,105.75779670917498,19.152820152848232
215,215.0,48.37281986871068,92.20440112491943,19.134552885947652
216,216.0,48.48976176797606,102.92835791703965,19.137033131502086
217,217.0,48.143383580068786,99.2973344131361,19.1405614484974
218,218.0,48.099206566081726,90.58029034950916,19.134018983915087
219,219.0,46.73688890715387,86.19685599071167,19.143752002438436
220,220.0,45.25297752093437,93.90262237688076,19.13973649904966
221,221.0,51.2946111131604,107.2472887750661,19.136073459584182
222,222.0,48.36994347704684,100.58527800464246,19.141829887193087
223,223.0,44.98885643492328,87.64537096579855,19.14405161623177
224,224.0,41.77811266499039,64.18075001189267,19.165499163333106
225,225.0,46.22573482814423,104.7836030855043,19.14851997814784
226,226.0,51.20367617579667,85.13066227121249,19.131781458470762
227,227.0,41.93224736105865,83.33493366213999,19.142999057873674
228,228.0,44.67545136594566,82.7140821906791,19.15168744361414
229,229.0,44.37629892207367,87.8828542382366,19.16163553231169
230,230.0,40.36937545837897,73.1234957857888,19.182511713376115
231,231.0,47.40787760619712,101.62823397536711,19.151114631181652
232,232.0,46.607765792926145,87.05060400162299,19.15364108388031
233,233.0,44.698150402981206,84.57494422988472,19.166192621265914
234,234.0,41.73821058546848,86.29870505087189,19.15969648159156
235,235.0,44.80336345375036,83.2319380762035,19.142151115320527
236,236.0,43.60008184620495,77.81631309439368,19.13567531996759
237,237.0,46.727331805522994,95.05852427257099,19.130379852052574
238,238.0,47.20369366809036,95.72424782062129,19.128367940066394
239,239.0,48.26177848036723,97.49977870318541,19.118120141765292
240,240.0,49.52050486446544,92.9624270732906,19.147297454855366
241,241.0,47.67093104886264,96.46060056571987,19.14735952022879
242,242.0,48.42472899060141,102.29197965458758,19.13378874357102
243,243.0,46.728461315073595,87.14221444987818,19.12771051438646
244,244.0,44.87554318574965,76.12862061122782,19.13982876789538
245,245.0,45.79807347571649,93.44605471167479,19.14210688529625
246,246.0,51.57132282845093,113.39641702963551,19.119259775780378
247,247.0,45.354631549150994,81.8271795016751,19.14075638744607
248,248.0,45.87760197268822,85.00435491228572,19.136213173459645
249,249.0,44.7013925184977,89.48690392955525,19.15642224217985
250,250.0,50.93229320872544,110.77614814600133,19.13075163631894
251,251.0,44.778641525027794,70.95070192596383,19.161635189201988
252,252.0,47.12665839763726,93.2917206708403,19.13615133803288
253,253.0,48.07349028182529,99.91118035131117,19.15296844245248
254,254.0,44.726378314221826,83.19199945181502,19.153045600380704
255,255.0,46.165376016352255,90.48058715505243,19.156249552617073
256,256.0,44.36308863789445,89.30373742271463,19.148978335277103
257,257.0,49.656483393761825,109.14376320456832,19.11924938620165
258,258.0,42.37963611790981,72.28241101394167,19.164961077544007
259,259.0,41.58196869290397,79.56619836684385,19.14985010354696
260,260.0,49.366681236896724,100.58358628712764,19.131413175142775
261,261.0,45.816690958228946,88.9509559012935,19.146455729367286
262,262.0,48.22511020003758,100.92279149844691,19.136702476364604
263,263.0,49.30484653092414,91.02235042201775,19.141574976117614
264,264.0,43.49056161184827,86.84280848341726,19.162066449582376
265,265.0,50.45145726309823,110.01378770372716,19.1396163133947
266,266.0,36.06245927496231,56.0257880598121,19.16947273843685
267,267.0,47.32632957022812,91.81052427597159,19.1583976135586
268,268.0,47.43009556877486,99.64006121341673,19.137630647402133
269,269.0,48.886320444788026,100.15718626842911,19.12956263710683
270,270.0,42.4138962371978,71.63676628737366,19.154396261814238
271,271.0,53.57281286526287,128.4132038730242,19.12211524980659
272,272.0,49.6028135209605,88.8797519848524,19.121729654619514
273,273.0,47.13450850571623,99.55323454109262,19.146965091127353
274,274.0,46.106682268730665,82.22348166096982,19.145311204638425
275,275.0,47.42235453514557,91.13553113625812,19.13721347937034
276,276.0,49.28803989608787,103.92907463388448,19.140034834079934
277,277.0,42.215167838803445,73.61294755731676,19.160145795240712
278,278.0,53.764465056862264,134.26908200373867,19.130636926658404
279,279.0,44.13429562167174,68.55884876388708,19.149063031719088
280,280.0,49.9234714459201,112.37058825489805,19.150082060610032
281,281.0,45.78949124341118,77.36906040864022,19.159470537058276
282,282.0,48.32966872478964,101.0625570636436,19.14227888554502
283,283.0,47.09687004723731,98.70323933899681,19.1442077856574
284,284.0,43.36610220915067,79.36907696763272,19.16242039205259
285,285.0,47.226926840163394,97.09928256493762,19.15132220380334
286,286.0,43.40001299155313,78.03597004077797,19.135193584299596
287,287.0,48.50203347493115,105.81597083088403,19.147138803996402
288,288.0,47.4188802150346,80.57825903152951,19.152094704732733
289,289.0,49.3578305210416,106.35529567198452,19.144106351844613
290,290.0,48.109304851624024,95.50748000321128,19.135251042264024
291,291.0,45.89292271070708,90.80129545746041,19.144813065671876
292,292.0,44.426229216635896,78.31861645925663,19.18062545837278
293,293.0,40.49002353873506,70.03419802814065,19.16259637220224
294,294.0,47.700593247080995,101.06118776950117,19.13934909672139
295,295.0,54.68762818778259,110.58188566060987,19.123495231690754
296,296.0,48.61529572015138,86.86033829038183,19.151004782735654
297,297.0,52.018320705392945,115.34759667961721,19.130093033832427
298,298.0,42.641659765285475,67.81674790325674,19.154248345237395
299,299.0,53.14764478501549,123.99232736350727,19.131557485028097
300,300.0,41.395585543120646,59.44475560560598,19.16179996468836
301,301.0,51.95304385495757,122.47780602156442,19.12302923339712
302,302.0,47.89656117924609,75.03198850661994,19.136425858033782
303,303.0,45.370399381779606,100.6447774396547,19.153432687589522
304,304.0,44.58959221861338,79.32809566338058,19.148266486339146
305,305.0,45.42173094294682,93.3200018276869,19.15603292282605
306,306.0,42.962040306553746,86.74100467160869,19.156510656169257
307,307.0,46.68467698362396,88.35882731142672,19.14554483292837
308,308.0,46.33775374062577,95.79408114062491,19.15157706145886
309,309.0,45.841233234957656,78.4763707322084,19.140946676006365
310,310.0,46.021192847193426,98.8729218778384,19.14788590475239
311,311.0,52.82954162243393,112.8202400711265,19.129066480858892
312,312.0,48.91284683316398,101.26992218171655,19.120803457157297
313,313.0,42.729294480291856,73.94778682876392,19.14578704019702
314,314.0,51.922671811606996,112.23461737828502,19.144065935340443
315,315.0,46.834643929520865,79.38917839773029,19.14389420636406
316,316.0,47.843131319220326,101.03284758768648,19.136091186860153
317,317.0,42.95178012833476,79.381096322815,19.1686034863447
318,318.0,50.68719885309984,104.08389963649395,19.12666749960419
319,319.0,46.53178293954875,88.07314187761519,19.141146526896414
320,320.0,41.759166900339714,73.32458115390655,19.184611764264098
321,321.0,49.932385593017834,114.9753721622508,19.12595472479888
322,322.0,46.04143868694819,69.73494684651264,19.14752447399286
323,323.0,47.07771614624376,94.75953955482468,19.15475399418388
324,324.0,48.96917358170011,101.09887496680064,19.13786024366274
325,325.0,48.354185141972806,90.60673132564129,19.11969946582402
326,326.0,47.641139056543764,91.48541822309298,19.14101763274143
327,327.0,47.399331021902654,87.61474102734914,19.147038746212893
328,328.0,45.461542586432806,85.30005137201411,19.146943474177103
329,329.0,48.38622627325882,101.72460203378729,19.14775073643526
330,330.0,46.159180163868115,88.66619995062383,19.141142060552802
331,331.0,52.08833355545761,109.2154856592862,19.14445414083638
332,332.0,44.370432181058,84.40099532645702,19.16592777221534
333,333.0,42.716597451058725,79.24128445775958,19.153478902296534
334,334.0,44.52933706212674,84.92691312301045,19.157545089845883
335,335.0,45.44693033193337,91.01426189658247,19.15904616613473
336,336.0,45.05535539611235,84.66741847057936,19.130497834211166
337,337.0,45.47988958315814,89.42316087140202,19.153779432451252
338,338.0,47.47914780761279,96.5177236333598,19.14889587368078
339,339.0,50.63523716870592,101.1484628969193,19.144096783897933
340,340.0,41.356845581512474,70.41488510476798,19.138507778871805
341,341.0,50.821933549602456,115.66396334557312,19.155700895847666
342,342.0,48.77631918696598,101.15008055937884,19.131132722829342
343,343.0,51.209595311634345,106.57648294738172,19.126425639450723
344,344.0,47.97959078414154,94.04122972628815,19.117763068429973
345,345.0,40.10959432527927,54.03858590561659,19.17328534944864
346,346.0,49.39076166383662,112.17560128009022,19.139709450778465
347,347.0,40.361084222913135,66.64573821263498,19.14238465840699
348,348.0,46.26778289924016,88.94986755311876,19.146196881348388
349,349.0,48.61063646829785,102.56127358450324,19.127001054132485
350,350.0,47.0483243468714,90.77387312436207,19.158987349635787
351,351.0,50.52130567931746,110.2302829387716,19.12955414338726
352,352.0,53.75606839695665,111.33279539421055,19.128884983902754
353,353.0,46.98445862580032,97.07587783530431,19.15122454272479
354,354.0,43.23894110617517,73.66230645544616,19.15100580069292
355,355.0,50.31213922970839,118.2334080414704,19.13702775652747
356,356.0,44.588475975825716,64.78820332220047,19.13006277189819
357,357.0,50.800590710730994,122.02775918851444,19.118708820084073
358,358.0,45.25227004253079,75.21648631313897,19.167004518834503
359,359.0,47.38564972475031,97.43686957992034,19.16397150698314
360,360.0,45.1839701458998,77.63519002640854,19.139922901947852
361,361.0,45.55090856850124,92.89305606028825,19.156581417592168
362,362.0,44.198874433805244,82.40070434882901,19.1649897427715
363,363.0,52.041650937043734,98.73620877393057,19.131073030334527
364,364.0,43.94393830238219,79.51700927161127,19.155869246935467
365,365.0,47.66034223866943,113.60924384957089,19.130889499589298
366,366.0,46.863062505072705,90.24483328397396,19.141592864820318
367,367.0,48.99359406730395,103.61953657866005,19.15391959340815
368,368.0,45.305347729316324,90.3993113394968,19.16801144421489
369,369.0,46.696437341017976,89.1475630869647,19.151062024590438
370,370.0,46.43363951183146,86.65034110194323,19.169140938704697
371,371.0,46.75171027820701,92.2511112562884,19.157359148572336
372,372.0,45.30627036373342,82.6073146975979,19.135879256695404
373,373.0,48.135933423816645,95.66771040333471,19.139923404709098
374,374.0,47.896191600919174,95.43043393304931,19.158206419033647
375,375.0,53.39672360280525,119.05129050970245,19.130560393984176
376,376.0,46.75187412718718,78.66912469192178,19.140846503877633
377,377.0,49.00335555622193,102.6822273126838,19.14811803748683
378,378.0,45.09046275112,91.63314171255757,19.153529381140928
379,379.0,49.99356536330271,101.22790724287697,19.15511306424965
380,380.0,49.03202523342594,78.92361063439262,19.145362976468103
381,381.0,50.166741910745706,113.05447755019475,19.12795255638134
382,382.0,43.475512900777424,66.33765244327994,19.155140534066486
383,383.0,52.3599935858997,122.8709232245623,19.143885411461152
384,384.0,49.2772147287136,93.27715609363624,19.132489801071777
385,385.0,40.41012715197105,73.1634308904745,19.179778373714306
386,386.0,47.93265307558738,98.13988124867822,19.12760776822168
387,387.0,49.1780485264204,97.42162805411667,19.134145839329058
388,388.0,47.632379271251224,93.84639145763734,19.146376777013064
389,389.0,45.57260113322202,92.13981397406613,19.150755646368467
390,390.0,48.95053703700195,101.48053204306387,19.14040147194541
391,391.0,49.67383401189433,112.60617683772992,19.137705011830935
392,392.0,43.74296006511056,65.00902695175445,19.148518976250507
393,393.0,51.21468489723257,126.18356582572179,19.137005689947053
394,394.0,43.78651777801887,75.14426645938133,19.142327330901985
395,395.0,46.55487534964409,94.42309957141129,19.147649574704666
396,396.0,46.26691680407345,93.67790060423496,19.1446390325553
397,397.0,47.08387005769541,97.34698264886504,19.15853356100483
398,398.0,46.86158295278406,97.2545115001723,19.15766779387668
399,399.0,46.490579688543086,93.4210691279997,19.16411669074254
400,400.0,44.58215112821125,79.67625731592275,19.165844802748495
401,401.0,48.943086022419905,98.11058938947646,19.143073945480687
402,402.0,42.928882515117266,69.43548547081387,19.162832259323263
403,403.0,48.73823119403077,113.53500785884111,19.148807707960714
404,404.0,46.71503602323328,87.93257381507773,19.11898365407324
405,405.0,44.17380847659451,79.73190465472615,19.16025063886229
406,406.0,45.04841375276908,82.6631485940239,19.15506001670056
407,407.0,47.008818939297065,104.05840329525668,19.134171447521055
408,408.0,47.681612878459504,77.54410501050694,19.145687500970787
409,409.0,45.60250406295676,92.10676098420744,19.135507208842558
410,410.0,45.43053667001164,81.37665498836706,19.15001140477533
411,411.0,42.106970153768756,73.83975916132472,19.169613463165536
412,412.0,47.68670535396758,106.6300101826095,19.160118526066157
413,413.0,41.262970975644954,61.14667341679385,19.16397798132362
414,414.0,50.80583839691785,118.03519610268964,19.154263581047545
415,415.0,47.409237865546636,77.16716735459693,19.15136959113426
416,416.0,52.182672165776395,123.52012416004882,19.116790939567416
417,417.0,46.39218193065609,78.97689119520459,19.13466671293721
418,418.0,48.26190626381857,108.65411202170705,19.147916020733604
419,419.0,42.55035311267244,72.97437339110495,19.15071457874165
420,420.0,44.31492432210628,90.6326777584249,19.154655964252093
421,421.0,45.589240725170384,89.2336936038624,19.15712158859332
422,422.0,47.02775901165252,95.00291812725173,19.142519919238744
423,423.0,43.30424139039834,74.47597927758738,19.164077278783058
424,424.0,43.282478819473766,83.0692027852293,19.153787985637823
425,425.0,48.429930640826576,96.02010715622255,19.15477509349192
426,426.0,47.293456254150094,92.60322392228693,19.142660480315506
427,427.0,46.74151215440595,93.01381662922421,19.132835635318962
428,428.0,47.50274964880478,95.90683026290293,19.15620610904569
429,429.0,48.39026586125564,92.4134262273507,19.134897479174185
430,430.0,43.00295448168013,74.05126749108395,19.15203650609436
431,431.0,44.631943651081116,87.37826593265966,19.140164455369327
432,432.0,47.87558572578532,91.26965608663993,19.132676162226502
433,433.0,50.81692677503185,114.08946940844592,19.134230973279724
434,434.0,44.97960544622986,74.53795960842503,19.140757070332928
435,435.0,48.28211019594041,100.60924660146097,19.136543789808094
436,436.0,52.04633180299909,108.14767295255017,19.12091355059271
437,437.0,41.81800898005767,61.10262968759978,19.148020320282523
438,438.0,43.989275378050166,89.20229905947964,19.16992311120267
439,439.0,45.627220175576475,86.44922514459816,19.154391514658034
440,440.0,53.95233212638516,116.96305517290554,19.13975766005314
441,441.0,40.273545842503324,68.88750264633383,19.159864203634722
442,442.0,37.208384556055464,54.03877388779264,19.17626491123347
443,443.0,44.855853099936795,91.4370344483817,19.153529581132183
444,444.0,41.42876656326191,74.08794273649997,19.149323320794743
445,445.0,47.93280525421449,104.72422892417353,19.144246449796764
446,446.0,49.529619191323924,98.91370705228975,19.14768548694675
447,447.0,46.48502658856599,90.32048393653729,19.15246036583993
448,448.0,48.905654437456306,108.78338635714667,19.14735779267343
449,449.0,42.249026540338555,72.73270382607242,19.145886487543276
450,450.0,44.62102218950851,89.69660077384131,19.1563298020598
451,451.0,44.290708416538536,90.83446662682915,19.150564177798348
452,452.0,47.2376552225343,92.72526799920817,19.139432980348523
453,453.0,48.93876879581534,102.82461245789213,19.138988181881484
454,454.0,44.43158904800989,85.85788874383785,19.146006829389194
455,455.0,48.31526316944623,102.15798511552438,19.154659902532867
456,456.0,42.56852544664294,75.02420421377417,19.157304174914124
457,457.0,50.78429813316301,113.65235940461135,19.12588761038131
458,458.0,51.67449545281854,102.60015405390081,19.125680103805283
459,459.0,43.78725502008042,89.06071243784628,19.145459049246295
460,460.0,44.756877505559395,79.35601550226889,19.151482256483543
461,461.0,44.82024349096609,84.24915334010032,19.15058349281501
462,462.0,48.574995818868395,94.24961031368686,19.14038045604223
463,463.0,48.97771991004925,99.6620826232149,19.13408347890411
464,464.0,47.4170031272392,86.79024402871494,19.13598500890169
465,465.0,45.3051410436539,90.44056589650127,19.137757102465194
466,466.0,47.44088896390548,99.93314328400709,19.141177843354605
467,467.0,41.94549163347521,66.23522124236254,19.156041915828713
468,468.0,47.94448856088942,111.58107160347295,19.130361413833086
469,469.0,46.69885621564043,90.45051945916501,19.14747174678675
470,470.0,46.51557021079965,93.77729157115644,19.13898171384033
471,471.0,50.20957089720119,104.75317175968455,19.149095412539268
472,472.0,44.82134997826097,84.29694716823697,19.154513427659865
473,473.0,41.54390565826627,73.22817621842361,19.175933562893903
474,474.0,46.51604766512143,103.82593533885915,19.131281391582526
475,475.0,45.04752824002948,80.32846473459091,19.15341002197563
476,476.0,45.50767636692777,91.50793510339597,19.147170185626756
477,477.0,45.71591128653362,87.3840116335225,19.13945019830394
478,478.0,49.427875647633606,103.83799307779336,19.119373652797304
479,479.0,46.70728733066235,84.22738127694821,19.14664646056152
480,480.0,45.855149909243906,87.50301370952783,19.127925525815318
481,481.0,46.08575851430626,85.31594848863861,19.138140152775286
482,482.0,43.24075464500798,91.44846254772014,19.165227405406128
483,483.0,46.762542131607646,95.81258681705368,19.13643461475125
484,484.0,48.793961219668894,92.9794826099463,19.125209476107237
485,485.0,46.252171174886755,89.3938915258805,19.135131142693137
486,486.0,41.98609565695602,76.00031999663274,19.178478113318338
487,487.0,46.47163592027805,93.99376017499095,19.164139262431696
488,488.0,51.824416679248074,114.89750301841033,19.117669140732996
489,489.0,47.432633776589725,86.71169557731538,19.140589418401255
490,490.0,50.66059205384393,109.75390972499049,19.140872985251924
491,491.0,46.5987308603071,81.21681292452178,19.139183058057522
492,492.0,44.256814403773184,90.44685840313262,19.161965002292717
493,493.0,46.00857688925214,80.04480470400878,19.16198909292162
494,494.0,45.726762312853445,94.85159031396377,19.136251189146908
495,495.0,45.227695329717356,88.64946313126595,19.155369126750113
496,496.0,43.23499826834006,87.18078928046313,19.173059357678735
497,497.0,47.97644485309037,101.12005437439109,19.144793833270235
498,498.0,48.3949700629439,94.78125686348974,19.137188331179686
499,499.0,49.49543776719754,103.43218824495777,19.116712678217496
500,500.0,44.05667561226731,80.38236271176764,19.157160022549753
501,501.0,49.93673926334107,108.67371066489662,19.13789964759169
502,502.0,44.88159881553544,79.14549941826229,19.1607874915734
503,503.0,42.95977064141035,67.96695827374992,19.15708364704858
504,504.0,46.16371636483862,106.60052321378336,19.139408886838687
505,505.0,40.60576283122113,66.01719866672961,19.17956670261196
506,506.0,49.8763268610802,109.2010863288206,19.130525650514336
507,507.0,47.54479146900446,84.62641383814704,19.153381542668622
508,508.0,50.86773101986028,108.93041190229562,19.117734569345785
509,509.0,42.697974004827564,83.8065975971448,19.161248548097344
510,510.0,54.128939455109446,116.84650188742641,19.14778315865663
511,511.0,44.49081088181631,80.67834479336219,19.13659723086186
512,512.0,53.37927787391741,123.83130168734449,19.13147805265344
513,513.0,44.14689764387944,75.64076157603586,19.150385645764676
514,514.0,46.04659077734135,96.57186500974026,19.150283432151678
515,515.0,46.96272861481533,93.13390266800437,19.135109351280853
516,516.0,48.89891529838087,102.61805106803558,19.130899010028216
517,517.0,42.45066929934142,74.13606398596373,19.145998633893363
518,518.0,45.86889096792467,96.46210112414761,19.159025739490826
519,519.0,48.39931818164519,89.07164043412739,19.16144936601264
520,520.0,49.14829103897451,104.28315490692243,19.15731409537004
521,521.0,42.84220506490292,73.26990085238188,19.167240837582955
522,522.0,46.29365789244389,88.33980760622129,19.15047487064664
523,523.0,42.124241275121115,83.91530639535854,19.16885049583442
524,524.0,52.83717744376541,123.83950538906552,19.133649466295246
525,525.0,47.30914111486899,91.50491898189847,19.13244127642049
526,526.0,48.18128272784443,95.42037371206175,19.13270636481895
527,527.0,48.258234498739746,88.20071213440056,19.126695099300303
528,528.0,48.11902287971911,101.17268240287237,19.109400723845127
529,529.0,48.759000268911976,89.66360395887936,19.12348888890385
530,530.0,42.92777148870898,75.36122750964168,19.159709633459695
531,531.0,47.391260142350745,101.70747001773675,19.138545924121598
532,532.0,45.76384802878787,87.37305791806268,19.144352033146326
533,533.0,44.689143240216765,88.88472993432309,19.143010329670833
534,534.0,47.20720664817223,104.05411919691599,19.134923781133725
535,535.0,45.98184685828873,89.17774697654026,19.14924408241838
536,536.0,47.926211361469015,98.57416774931454,19.14712337743305
537,537.0,49.3199810951597,103.36320922046647,19.137928206193806
538,538.0,46.63501350028905,89.20219399893769,19.164373833657194
539,539.0,45.42565280426241,83.98276860700066,19.15936035727137
540,540.0,48.96748955452305,101.41349894693843,19.129890089099906
541,541.0,44.99293776579016,80.08880140258576,19.14672445676606
542,542.0,46.86635460611701,101.232228087122,19.14168460790907
543,543.0,48.61246938180522,88.74458051709692,19.118992689420377
544,544.0,45.71567231047702,93.21152757655312,19.15311751361985
545,545.0,50.02721290497667,98.01223900314737,19.142499070368515
546,546.0,44.63258461115827,76.51963446388994,19.13424574217411
547,547.0,46.9827362780306,93.3016224474853,19.156810207667288
548,548.0,43.62701248327805,65.82367621576856,19.138871327519784
549,549.0,50.953531150205166,114.99100357191632,19.11970364340474
550,550.0,46.23509021110617,67.03990363667313,19.146485451296122
551,551.0,43.68161692258397,78.05862188289636,19.118288791504902
552,552.0,46.44284910869306,95.46490219767472,19.159362076701637
553,553.0,44.03100910575223,72.33287369824447,19.147711171361358
554,554.0,51.03507471188031,104.71708304626252,19.13211932390524
555,555.0,46.767625902974,89.63983315142735,19.13370639502795
556,556.0,42.278376583282,70.81895808223354,19.142582434606005
557,557.0,45.97882487021154,91.17926880895635,19.141726048300473
558,558.0,47.133829289036,89.16821206448306,19.137809237694952
559,559.0,46.78991444661989,88.59419515496538,19.155557619175294
560,560.0,51.112661414222714,107.6601731216302,19.136595233313297
561,561.0,45.33922599184303,87.30862374985871,19.12636440446216
562,562.0,49.12319023633434,87.73232985584835,19.146240169693293
563,563.0,47.77559996282181,101.11488185660542,19.132361938345785
564,564.0,40.76890879200096,70.41577586791284,19.167109336225145
565,565.0,43.76157888385136,83.45198923426618,19.147597030414016
566,566.0,49.96524000695916,110.59454022916097,19.12838330067086
567,567.0,48.55839897036641,90.54007582854521,19.146540762613693
568,568.0,50.27436302235973,111.94869478354148,19.128426693160836
569,569.0,44.503975684750735,74.27088566982209,19.15385040952809
570,570.0,41.92754416937453,64.71474764775766,19.151568107138576
571,571.0,50.70554738997742,116.709580828582,19.121703126633115
572,572.0,38.759883889668444,60.16126590136199,19.16953299216978
573,573.0,51.27831488449349,112.9968176519586,19.15609645595772
574,574.0,43.50706453288064,69.33307014640366,19.150839763110156
575,575.0,52.459441813663304,119.32010820759413,19.10933883876701
576,576.0,47.14094349261773,82.912153231312,19.136245067764996
577,577.0,44.947082295564066,85.46747797621421,19.131414135538794
578,578.0,48.05779164726811,96.68515791026547,19.145484290593654
579,579.0,44.60425812850109,86.05465611740478,19.155246574275345
580,580.0,47.774311078766104,94.20366435922745,19.141127595810342
581,581.0,48.979297635787404,105.74467643892201,19.14742606823166
582,582.0,41.68447626968213,64.65903103045022,19.14458693166081
583,583.0,48.705735771098304,97.94247425348499,19.16092945241352
584,584.0,47.979260206791,97.46222060425931,19.14016611651857
585,585.0,49.7590761224932,99.4606828228942,19.140071299518887
586,586.0,52.53809627114343,109.14162202493792,19.137254242311734
587,587.0,45.34875639187199,88.51897423808063,19.13297820213479
588,588.0,41.72372940212654,72.25958650643773,19.155696729014586
589,589.0,47.715164318316766,103.06192378085716,19.138904250368718
590,590.0,47.423666517403916,85.77919745538154,19.134451644661073
591,591.0,43.895384506464,78.14645284649859,19.12790713139164
592,592.0,48.95597347005539,104.71006489678068,19.147281914143417
593,593.0,46.50023419483213,84.90879736810028,19.15579885442913
594,594.0,47.03623444678203,93.75904924119031,19.15127861719953
595,595.0,41.93066317727843,71.64483480592571,19.152278593308644
596,596.0,48.73763052623987,108.38073024394384,19.119255383923907
597,597.0,44.81128494659693,78.53726672134744,19.156074593854136
598,598.0,50.20124671257395,110.12437924116678,19.14304034001259
599,599.0,42.57414345138693,65.44376364110445,19.139801669670867
600,600.0,53.395764515175166,127.47401620393184,19.122310716480676
601,601.0,41.77921551879967,68.59679173403455,19.162884341955284
602,602.0,46.02333199815779,85.84216912040526,19.15307872309658
603,603.0,48.05053186713728,98.54611589047579,19.141294567908936
604,604.0,48.65681190324782,104.09828360133801,19.136111116304097
605,605.0,49.71825640061097,93.59142373232672,19.139258937678235
606,606.0,43.39281492591017,73.91803800712738,19.140416103459195
607,607.0,53.05816161306363,122.51644953384212,19.137014778504245
608,608.0,42.30195645858164,68.00953223705939,19.15784202347229
609,609.0,47.351421516127644,89.7327308087712,19.147454780214417
610,610.0,52.89037136456049,112.03148275367917,19.136872933911462
611,611.0,44.87772910985629,81.0053805782944,19.151896489828744
612,612.0,46.005202222419015,89.6360661699326,19.141870139528518
613,613.0,48.768314006229204,111.30434798050184,19.139765112083623
614,614.0,43.13666817918814,75.0729342448123,19.146144431727624
615,615.0,40.613771095579935,75.61022974238684,19.161554187693355
616,616.0,49.85456547714723,95.06115813735786,19.128280025440745
617,617.0,47.69742147909859,98.52968539761238,19.14796928407138
618,618.0,49.64254001916221,97.93823438810733,19.14754936419847
619,619.0,47.95716748442394,90.32874320995302,19.146457026258467
620,620.0,46.51265322398736,92.29149570528394,19.148597743148603
621,621.0,45.87206958562627,96.08177884824815,19.159604824624214
622,622.0,45.2010066162367,79.24110851605549,19.14985997121949
623,623.0,45.6144878341201,91.6791089636294,19.143513587590775
624,624.0,44.05266517982139,83.61529849910093,19.136952006934983
625,625.0,47.08215354466488,94.68299774819926,19.150705345814583
626,626.0,46.38096776894343,85.1512498134262,19.143418658689534
627,627.0,43.38257021893425,74.91786046206107,19.14021194222191
628,628.0,49.72277690556467,116.01316074415197,19.135247086726682
629,629.0,42.94674788387515,59.028268154456654,19.15941616727225
630,630.0,50.8326617221079,123.53489878371013,19.140395581989917
631,631.0,46.24573359343172,76.04765697186265,19.14502971016004
632,632.0,48.899441816025906,99.00996880070412,19.145933643995612
633,633.0,47.025475033579,90.22347783897611,19.144453467131637
634,634.0,46.51319707180314,89.87053757619329,19.153531132087096
635,635.0,45.24924721845717,81.97306016438736,19.15246793211478
636,636.0,45.56015643362985,93.0220392607528,19.143036878752618
637,637.0,49.13839463131776,99.7229200637345,19.14272170908208
638,638.0,46.56113160072709,94.81422453865295,19.141483706996482
639,639.0,45.458001431715715,84.59111845220765,19.12326243741653
640,640.0,49.72082211544884,110.8691444171914,19.135226301854274
641,641.0,42.555793248540105,76.69055887954015,19.138706269869463
642,642.0,46.09139867823579,90.02218831384315,19.135259997741848
643,643.0,43.10898336216039,75.7102979932264,19.167481688536572
644,644.0,52.41444228004519,115.05891318396428,19.123710214703912
645,645.0,43.38110697934481,69.59785222414861,19.154274082647877
646,646.0,44.651203783239474,90.80563597921056,19.160687269465125
647,647.0,49.86826533374159,102.70127878701653,19.127968006135696
648,648.0,46.05776429434196,78.99643337885888,19.137348935785248
649,649.0,49.40401485683529,111.85310154343422,19.13261439152289
650,650.0,47.66374598186262,95.84334956179421,19.148936952586297
651,651.0,44.93147522265206,73.77199926529204,19.16331116896723
652,652.0,46.89819508561093,103.57943269919458,19.139722269430422
653,653.0,47.542397527390015,83.48319389530042,19.132105158834488
654,654.0,45.45134659408023,92.82218393486623,19.12738217645465
655,655.0,46.2706265847973,88.4288062707919,19.141056650897607
656,656.0,46.408061490829255,87.04604715103294,19.140749209111657
657,657.0,49.55318354429882,102.8666487152414,19.136490496811266
658,658.0,50.889918298438225,98.20990647165945,19.12550393650644
659,659.0,49.37391023932462,103.84276098887179,19.152918923231077
660,660.0,42.42742955480991,68.49286404268788,19.16658914938001
661,661.0,48.32923595428512,95.07105440880272,19.139101312870643
662,662.0,49.24787402999728,98.08865335479535,19.144139901503017
663,663.0,47.47947020766685,84.27403772268016,19.148922875658467
664,664.0,48.380248259396254,103.02553799246566,19.12126582559378
665,665.0,46.00139988113007,85.95997966238177,19.15939956291269
666,666.0,45.12673388931952,85.19576307985878,19.16278835284705
667,667.0,48.5278464172474,102.51249698594722,19.14926854810041
668,668.0,44.73171619478901,84.11895233850694,19.168223519942764
669,669.0,44.23195593345123,83.14875588898613,19.14385589319719
670,670.0,48.648110260524255,98.84572671964244,19.15243177131844
671,671.0,44.54034965351372,77.35625427141204,19.15830473657147
672,672.0,47.88942449028402,106.44831896572944,19.140628135838934
673,673.0,47.763875480804984,87.10613203408484,19.121531961421887
674,674.0,42.60207465867053,71.27154152640972,19.149941572411556
675,675.0,48.26807564126171,102.53016235674356,19.14225956548146
676,676.0,44.461131038668185,85.12905782884232,19.134433327144798
677,677.0,46.85676276989009,83.9343444039533,19.162245750960782
678,678.0,48.386328415298095,105.03372624694452,19.130157166611944
679,679.0,48.622081954933314,100.83478868881267,19.149404656911422
680,680.0,48.17070081184475,97.49863153153373,19.140468275525087
681,681.0,52.599002107795044,114.64163220537606,19.135662879555937
682,682.0,49.663569332305414,98.49474540018184,19.149852133535216
683,683.0,42.883846502314924,76.65504434543708,19.14284125625024
684,684.0,50.61895520577848,108.57363276379704,19.11002806890111
685,685.0,47.61902300226515,85.70357156956456,19.12496952271463
686,686.0,50.05199786967407,108.0374012600868,19.116292418893728
687,687.0,49.07210678873705,95.0317606759284,19.142808068071382
688,688.0,43.61042042320554,83.41691986917114,19.154310043617272
689,689.0,51.0034731107804,110.80302563362314,19.13865730368605
690,690.0,45.25643468216073,86.12028235433647,19.13743356441814
691,691.0,46.57977990448166,94.88220766193524,19.13335099754334
692,692.0,51.22738890102738,111.89831996642049,19.13559372154919
693,693.0,48.420080595827685,95.29201339878958,19.138315944869383
694,694.0,41.28977560579121,59.03009043399629,19.147504352948577
695,695.0,48.752899377588236,113.46468940513992,19.151851121338304
696,696.0,46.09085025303307,73.07160589943058,19.14873525593409
697,697.0,50.11112315680096,113.02871594679432,19.123859825700187
698,698.0,50.99084162458918,98.76511865693666,19.12237754164501
699,699.0,42.501932137933295,75.96154932058418,19.159424999029493
700,700.0,40.75145122845834,72.81221563144672,19.150456829350134
701,701.0,48.81427706979754,104.99009266715825,19.145163676806472
702,702.0,48.1330286232349,90.78222603401566,19.119756171340637
703,703.0,40.00298935445168,59.623642590679765,19.15433751149296
704,704.0,45.32629966229736,97.27026362586992,19.163906400416284
705,705.0,46.29282743859865,78.63372619382122,19.141701610304885
706,706.0,47.62119456059057,95.7923231964218,19.1559615478055
707,707.0,42.069189708536975,71.84790493106502,19.14160237398936
708,708.0,48.123466780098155,100.75600072961346,19.148888827617053
709,709.0,49.64603288841106,103.2552134503234,19.1444482942462
710,710.0,46.25761341104031,90.26415671632692,19.158951512492305
711,711.0,46.94388632859364,86.9461088612967,19.14475220344117
712,712.0,49.86067083948076,107.46906934114713,19.13471988511435
713,713.0,42.87610067533746,67.43294739278878,19.16775704893498
714,714.0,50.46248824691138,116.18611138849667,19.12525733704715
715,715.0,43.88437576263544,76.28724089312904,19.154243669530153
716,716.0,45.01028920244629,88.81907730631585,19.176575616054855
717,717.0,48.12907333650117,103.22254098330453,19.14867892856087
718,718.0,48.77235090811845,103.61597081296834,19.123293490198115
719,719.0,47.142860100108194,84.60978622276163,19.114377324933876
720,720.0,43.851269141633324,88.79684088684134,19.154509203624606
721,721.0,44.88920603531348,82.6355322471281,19.164165112640195
722,722.0,48.58553349493395,89.80253818676105,19.144003764121706
723,723.0,51.05890845570986,110.08800598027929,19.120205113020482
724,724.0,42.396442884728366,64.47721051383611,19.147760070637812
725,725.0,49.979175558685476,120.64142956421924,19.124005156585074
726,726.0,45.851271644281056,78.48156030060993,19.145712316558864
727,727.0,52.62143916517668,128.61496717060461,19.145740126498303
728,728.0,43.2034145699708,68.63406070944806,19.137264542983356
729,729.0,44.03030415075047,87.50201662875808,19.16634196558323
730,730.0,46.3566356475061,86.89505510871575,19.134232678466496
731,731.0,46.57684876068434,101.40568382118315,19.16319564617262
732,732.0,50.53160143790994,102.29312033626154,19.136141854995948
733,733.0,42.55956757189624,67.35820142702667,19.14772019475317
734,734.0,47.983753486718726,104.17651425030067,19.138297036598154
735,735.0,41.71255555887995,69.50322838735534,19.131364108821494
736,736.0,50.48214427978823,110.49862143115972,19.155541262344222
737,737.0,46.51879407949357,87.54683673526743,19.137046180571964
738,738.0,41.248510790842616,77.82671823419173,19.167799166243192
739,739.0,42.871893972917654,80.71260362583384,19.155791782935836
740,740.0,51.40138393326929,112.07994674556838,19.12325271049383
741,741.0,44.235103724179986,79.36806321985335,19.144107772229198
742,742.0,49.220299331335774,105.36578963380907,19.13727874813704
743,743.0,45.26132845956504,88.77835534566535,19.129844711768204
744,744.0,47.94459503992985,89.42470944789007,19.126966229403543
745,745.0,43.29628000119361,89.85675799148531,19.14585957405299
746,746.0,50.106421986245934,96.79631244389371,19.1419963812682
747,747.0,49.86245976640117,98.39486929732621,19.14531099358387
748,748.0,45.076517473890604,89.55606096611987,19.15384803990288
749,749.0,47.24142026790452,85.56745005972867,19.13064672941059
750,750.0,46.312423593364784,91.78203520962042,19.14894677212163
751,751.0,42.8264575917318,76.3280206119185,19.15469929920632
752,752.0,49.031322845412845,100.20344270625789,19.144882074831568
753,753.0,47.418789919793504,88.66981391858167,19.15273297373997
754,754.0,51.60688533805289,111.48257546880552,19.134176044326907
755,755.0,45.027782524073174,63.88752371837802,19.15249816631154
756,756.0,50.769709040767104,115.04795171176784,19.11927908558368
757,757.0,44.61413677499239,72.51600845067391,19.127802777663096
758,758.0,41.7907941406635,82.67319330855393,19.165945108339507
759,759.0,49.52871211990923,101.74856148300688,19.14090576936021
760,760.0,45.116757213776744,75.96238370783611,19.15552825578685
761,761.0,45.465794255955096,91.32427033538625,19.12546198317396
762,762.0,50.25129932829776,97.59132311366025,19.126882142388396
763,763.0,44.711159569909015,86.85527252818615,19.144732562154054
764,764.0,50.685990670222495,104.14385174123689,19.14583017118237
765,765.0,51.7122629452485,106.77733788088639,19.145250047873542
766,766.0,43.444943738108456,66.74762007542178,19.148316637021956
767,767.0,43.13151653361486,83.16998205999036,19.163256271772898
768,768.0,51.50405200670114,107.9107304833991,19.140280466732015
769,769.0,49.908752176390024,98.05138134159718,19.13783291844751
770,770.0,45.721760275742234,87.91396006232159,19.14118622990615
771,771.0,46.306814123163655,85.65925143305137,19.154000025341283
772,772.0,46.31847000159068,86.56771484792678,19.155296359569522
773,773.0,48.18282639698346,94.67752373675728,19.15350209632119
774,774.0,42.30705744860907,81.4031786632664,19.13419161626779
775,775.0,50.055090364406304,99.5433814923587,19.13403958147888
776,776.0,45.91966239466991,82.72146641441655,19.14583777983715
777,777.0,51.87124632493173,116.35162723457623,19.14598776768044
778,778.0,45.97236464758789,86.55526320677596,19.146709221134408
779,779.0,46.86545810812214,92.4381626896801,19.138668217023486
780,780.0,43.56435583351844,86.50307915388234,19.151164485863312
781,781.0,41.575823441587154,67.12119702250219,19.17524235646766
782,782.0,46.48221300883528,92.68396837498514,19.165213158572204
783,783.0,47.72533580557915,92.22289670122503,19.152667274024413
784,784.0,46.52265064183935,90.2640233567744,19.1463613096847
785,785.0,44.94465710732932,84.51554877388985,19.1517358161848
786,786.0,44.98303463888101,83.52499749938612,19.159200557445693
787,787.0,44.339578497934845,92.60679660866916,19.147492888397455
788,788.0,51.213553065792084,107.57817078827777,19.114468793214648
789,789.0,47.58000857123616,88.7327997145869,19.146382366290933
790,790.0,51.89008637951976,116.95179599697413,19.13516777864186
791,791.0,44.1991423089502,76.81435108831411,19.157829551910318
792,792.0,50.235204784209515,116.31130596650817,19.137867079220957
793,793.0,47.547259288973336,91.22196978989977,19.13384642377872
794,794.0,47.40733553677885,96.38086615900086,19.146867235772405
795,795.0,43.40401339371277,75.36391494427912,19.154127351422606
796,796.0,46.81755183579082,91.90520619092442,19.158505384214042
797,797.0,48.6445834199568,99.76214763258525,19.150332224982762
798,798.0,49.75911717357595,103.2875768001247,19.12210447818024
799,799.0,44.10380468496234,79.88719432894939,19.14803473000699
800,800.0,43.21855469399692,78.96672838042007,19.125179435924785
801,801.0,42.54314880446674,84.2543196819617,19.13235517731572
802,802.0,48.688633097081336,99.21653606649582,19.1536231956724
803,803.0,45.68625937204587,83.64810427476246,19.16407670985725
804,804.0,46.14315687591026,88.6940134978445,19.157638494824063
805,805.0,47.2757215030767,86.42640877678598,19.137315882074994
806,806.0,47.79525322651827,98.37428144409189,19.12329687835567
807,807.0,46.99886455082304,102.43239759530711,19.137724866239957
808,808.0,48.37340514513964,90.29673034719102,19.130928066095013
809,809.0,53.32454111099146,127.31098771977186,19.127993883036645
810,810.0,49.88239880744665,98.67417868649002,19.126664055518546
811,811.0,44.35932621460748,86.94705693444823,19.141991162435367
812,812.0,42.8712263457413,77.66814567442022,19.15425870172755
813,813.0,49.34807389515006,113.21721225141798,19.13208136721184
814,814.0,48.246721647716306,91.32858288581708,19.133414312606796
815,815.0,48.877129454510616,107.0444351896721,19.127649096212153
816,816.0,49.04758663845442,94.37339038748891,19.129963137559077
817,817.0,42.2288642824429,73.5061727346842,19.148540621715703
818,818.0,46.84806985756468,97.85980657089831,19.15513004668528
819,819.0,48.682038701730924,92.02371812431403,19.128765757962462
820,820.0,50.21398720105962,103.20746123923391,19.121758704954523
821,821.0,45.868349156725415,87.59062857833301,19.146197214729835
822,822.0,45.52232456107396,85.74385500646957,19.138279151572895
823,823.0,46.58093131041048,88.70485572583,19.154278845067953
824,824.0,46.838382795866195,87.90297737310135,19.137144550836624
825,825.0,45.64767746012036,88.94989229554952,19.149516634058187
826,826.0,52.201598142300426,117.62219867917231,19.130573460938102
827,827.0,44.594580893447,74.93244484316673,19.133240224423524
828,828.0,45.620123846534185,93.5512146663697,19.144580993094927
829,829.0,44.58309606320242,93.40398089088873,19.143476850877565
830,830.0,45.68793225894966,88.44189583910796,19.134742230623328
831,831.0,47.70929122833473,96.83658940985492,19.13493186639367
832,832.0,50.673379896789356,109.52240815531245,19.132840891053295
833,833.0,48.06413461458696,99.33485656479498,19.141593627755576
834,834.0,48.910679749904475,95.24360633976252,19.13812368112333
835,835.0,42.45238888830255,73.9046908084234,19.13809776866376
836,836.0,45.919789294370965,85.66960679002985,19.138556514964332
837,837.0,50.27601620873092,108.87832131845293,19.132509783039417
838,838.0,50.77027342600107,95.22080185965265,19.127334217418515
839,839.0,46.959656803208276,80.19768616765994,19.126998563992778
840,840.0,50.22614563459801,109.64859809725692,19.140923176603124
841,841.0,41.572317004413414,77.8906554566972,19.148335829700827
842,842.0,45.8149234550566,82.25820000226561,19.164497387379434
843,843.0,48.02079174474,96.21368227738093,19.152392368096415
844,844.0,54.03862864690062,115.15998404084091,19.131397577800442
845,845.0,41.12695061370745,69.26157201057502,19.184528689560967
846,846.0,44.06148165814068,78.76703987818564,19.147321874902936
847,847.0,49.875243489622456,111.38782396589076,19.14545228346925
848,848.0,44.228683083891,67.73735576233446,19.144509367695857
849,849.0,49.99429564673219,114.06316319920548,19.14305906447101
850,850.0,45.84408916186933,75.09155923074529,19.134311611309695
851,851.0,49.36821903986883,115.81569419713276,19.137170164346603
852,852.0,50.29266154759002,96.86001133598458,19.14033614982963
853,853.0,46.59263434028766,83.6661359079715,19.13719147652662
854,854.0,51.60558306641999,113.54213549743528,19.12674719369874
855,855.0,49.536816844188536,94.33788579478914,19.1577501692892
856,856.0,48.019759700696866,86.56297360403185,19.131432349991456
857,857.0,49.644743216488266,112.87570790054028,19.129439439416053
858,858.0,47.29796264346683,90.24723865879454,19.16213758725522
859,859.0,40.95678472500061,68.77415376643314,19.149319087429063
860,860.0,46.00408794106772,90.02431224381137,19.157913205955722
861,861.0,52.842859742217755,122.47638491290407,19.13116053995605
862,862.0,47.5343488615019,86.01411315031866,19.133565798096406
863,863.0,47.19369405053384,103.58213918596998,19.13989609426028
864,864.0,48.5988274624281,87.12791954571256,19.133204645044053
865,865.0,43.42130766671218,85.94587853019482,19.142897366641677
866,866.0,51.04843344194505,114.20311174256805,19.147340719968305
867,867.0,46.76584564236466,82.48894593042749,19.143264850359223
868,868.0,47.0946685605575,97.93376395876803,19.14638625003303
869,869.0,46.66658890396582,87.23068446436517,19.15464747488773
870,870.0,41.64915285469641,74.01961470955243,19.158307092995067
871,871.0,46.47881044025097,99.39793934419404,19.13913020532301
872,872.0,43.93080903015577,85.57067826111893,19.137933049082157
873,873.0,52.10941363888619,107.73415801722254,19.140443503928516
874,874.0,47.918465725690005,101.38520743617555,19.123119177987633
875,875.0,45.34367175211189,77.95476504621517,19.148158331581946
876,876.0,46.7209362958324,94.02855974624606,19.1300437713031
877,877.0,54.29787783264311,123.82060451816719,19.119299112271293
878,878.0,48.20423278781995,86.35135518372576,19.112009478234746
879,879.0,40.957216474328845,75.45736088517938,19.156378049267932
880,880.0,45.45425649473969,91.91458929904655,19.151557052199674
881,881.0,41.23015876989682,78.204979658895,19.13818624389484
882,882.0,46.4578021748981,98.76553557803695,19.145844006153567
883,883.0,43.84132210883289,78.71014379407754,19.16045308344801
884,884.0,46.16014023837385,90.06214676959931,19.148662499922587
885,885.0,50.086027298278495,102.0292624659689,19.145554208652147
886,886.0,50.5547097805755,106.34792447636262,19.121740959349534
887,887.0,50.27413498353771,103.62037791352233,19.11518477137909
888,888.0,44.31983384039922,79.1270379785848,19.14476918496373
889,889.0,49.334932876480636,99.89735649951149,19.14957452447556
890,890.0,49.389062629257324,104.05918998371833,19.14755082378617
891,891.0,46.394362891391225,93.21039755124761,19.125633433166094
892,892.0,43.68154882094983,80.35022592969548,19.15899486442427
893,893.0,44.152193628336015,88.7887537128158,19.162123738334248
894,894.0,50.821007847123184,110.72296077799017,19.13496459636832
895,895.0,40.92639091182242,64.41875264875499,19.14061930795549
896,896.0,51.411918830069354,121.81276891359808,19.129362503064943
897,897.0,46.77466903184825,83.19588405807266,19.14214335373513
898,898.0,45.81230313022545,98.16277257827403,19.140334831917798
899,899.0,39.94761129527585,71.32251480078205,19.1521581221686
900,900.0,48.99383757935826,113.33357741296864,19.140465850605306
901,901.0,46.0907738407904,86.18956783286657,19.155000086589236
902,902.0,44.94486378315013,88.62071866030408,19.159378510843975
903,903.0,49.332206319835834,96.87423999236238,19.13320914395498
904,904.0,45.66707472323883,88.80459366880102,19.147751966202886
905,905.0,50.32564806093194,103.18353819278552,19.137851696620558
906,906.0,40.515229956303266,70.67429707860035,19.158046161717788
907,907.0,50.383071305955085,112.68674156258248,19.134903613405
908,908.0,52.49233887826667,105.44693502869828,19.122881486787858
909,909.0,43.02913643855289,79.4880199089242,19.14037158812758
910,910.0,52.712061520900434,107.31578466989274,19.138585300539173
911,911.0,45.64522839032918,89.08899695275196,19.15470201120012
912,912.0,42.42369097246892,81.5532851027933,19.15030756959019
913,913.0,46.79551707413602,82.93571237426104,19.133791570190848
914,914.0,52.03883779796065,109.65142041024819,19.123867182937055
915,915.0,50.06162220943673,99.6368484793702,19.14427090427183
916,916.0,47.47906816544414,96.15272408738623,19.1345346628641
917,917.0,47.00458487333944,91.5125000130761,19.15226337838088
918,918.0,45.13736584314205,89.06287350550251,19.153448090813164
919,919.0,46.562372461809666,92.13862472999507,19.120395642756076
920,920.0,50.85458262469585,103.85992672090272,19.13410217256952
921,921.0,46.91090753352633,88.88603961411425,19.147521079563415
922,922.0,50.368142404426024,101.10331522909837,19.14817953164829
923,923.0,48.743588145281926,96.58488462739535,19.134914469736547
924,924.0,47.30895570343868,99.29206975932759,19.134018741377773
925,925.0,46.214040433921056,82.58685139210252,19.15203743745301
926,926.0,48.103854977902955,109.24762791463522,19.130381509555647
927,927.0,46.35833279791515,90.68700476640359,19.13891404263602
928,928.0,46.41279515952874,98.38347414734503,19.12636225996178
929,929.0,44.82188068267694,79.58211012418853,19.145918996040365
930,930.0,46.16726430411878,90.40546535549527,19.14271846576069
931,931.0,44.86797228449056,88.22653694702223,19.16146194807474
932,932.0,47.64296882761714,97.30683302700155,19.137184950533207
933,933.0,49.39719855905183,100.09101843648274,19.13809268687821
934,934.0,47.27001858895811,92.67291325248509,19.15092930926079
935,935.0,47.840236665650494,106.90216077399835,19.138876678561452
936,936.0,47.15647417712684,78.15887955358906,19.141659530599966
937,937.0,52.51759629333981,110.90396504383432,19.133682943489827
938,938.0,44.90501008006216,80.71217020604143,19.14878387053825
939,939.0,46.68505516047448,96.51307317104038,19.162013205413967
940,940.0,45.05073309369557,81.22838721910387,19.145252486612698
941,941.0,47.3915460157816,95.90254632580098,19.13175323121881
942,942.0,41.756163559599884,81.72451324692825,19.143032506251544
943,943.0,45.59467574737777,88.19676743894476,19.140005464061613
944,944.0,46.929833318803595,100.49773666381081,19.15877455023361
945,945.0,44.73226817099244,77.1928389797882,19.1434489740766
946,946.0,42.9023907316338,80.28550966024088,19.155818837100277
947,947.0,46.52399526337827,97.50427037166266,19.164693820805418
948,948.0,47.568786331347276,92.07905719316457,19.156629639341176
949,949.0,51.52225950920352,110.28458435192098,19.146698520873308
950,950.0,48.153020699508644,88.5977542390834,19.16133370387263
951,951.0,44.24482549321109,80.46853545832099,19.14847458001781
952,952.0,47.989617504205235,101.99237285851649,19.12554576895797
953,953.0,48.864298354005136,89.4057855785046,19.14460166975524
954,954.0,50.91785449040735,110.10583229092825,19.138765475308922
955,955.0,45.62135109623532,82.39359463960744,19.15356460783043
956,956.0,43.221186033500985,76.76562459136873,19.175622638073538
957,957.0,47.59699702872723,94.02104545054597,19.138282582806248
958,958.0,45.0705284085199,83.79955910148031,19.13794473767116
959,959.0,47.0161849618803,98.69535582529903,19.14387220951645
960,960.0,45.84124376907105,84.43414386316367,19.145231260770466
961,961.0,42.07128721163097,70.96750742365013,19.15038055365443
962,962.0,49.619695634745156,106.42850591230646,19.140923347653953
963,963.0,48.28001992478197,99.84613418412678,19.13736130103509
964,964.0,53.34136675725008,121.02636444093176,19.128894325999752
965,965.0,44.438409991699764,88.34300252866979,19.13085522587046
966,966.0,43.39498694044495,87.43577194358296,19.146058892227877
967,967.0,46.94510254246471,94.22570089947367,19.15949384295907
968,968.0,44.32922068644316,93.3719404109958,19.152259793440226
969,969.0,46.14499737737729,83.26562022041767,19.16018355558108
970,970.0,45.21245154145005,90.85051979893333,19.137354243624337
971,971.0,51.31846809851645,109.81577874338272,19.122088178785884
972,972.0,43.71073154450762,88.42739740315267,19.155494308607278
973,973.0,53.84069897360801,119.8113702185024,19.127873182965576
974,974.0,51.01175603493117,107.74582978670078,19.12285225438861
975,975.0,49.782191176091594,104.3292031273318,19.14747367907085
976,976.0,39.883034866300434,67.13299793368193,19.155955836642175
977,977.0,46.869422946709605,95.72019991170852,19.13872459734881
978,978.0,44.38120103910855,89.00770456356207,19.142025498873235
979,979.0,46.04196648298748,87.43197658644472,19.153402530661374
980,980.0,48.11915586288563,100.32892517500002,19.126901399257527
981,981.0,51.91752966573448,109.41997201318432,19.142579221216288
982,982.0,39.99774348520565,68.71567767163893,19.15691483717942
983,983.0,39.11880800687815,66.8345268127037,19.164879620766477
984,984.0,49.32214038269183,118.37869977082012,19.144976109437106
985,985.0,45.88158423840918,86.06747002093093,19.153179012607687
986,986.0,52.24689826394515,113.19316555558314,19.124206733321333
987,987.0,41.63980032470296,69.71437932052899,19.16369451040015
988,988.0,46.30378959169265,101.50820405235095,19.1666211034991
989,989.0,42.7640457560435,71.21070104628424,19.157470471257582
990,990.0,51.08260146322095,118.90870935660742,19.128955705819624
991,991.0,45.367722557254424,74.15941550826419,19.140188736922678
992,992.0,47.13060776514925,93.81723020866238,19.138324042661868
993,993.0,43.37256147033776,75.63265350556279,19.13814390428494
994,994.0,49.27099542924736,104.46643236692553,19.13467675398782
995,995.0,46.190131126145246,90.86890505252327,19.149057295921306
996,996.0,52.95755024969932,116.81413110286663,19.10366800489367
997,997.0,50.96540901001409,97.9029987700244,19.126187131176444
998,998.0,46.81770813250467,93.84695643234362,19.15049319334265
999,999.0,47.56943821915864,86.15954359405654,19.138933115954114
1000,1000.0,53.38705942683036,121.88415557873543,19.11833090479994
1001,1001.0,43.843830963155355,75.98114579301442,19.160960703487163
1002,1002.0,36.569425783707565,49.37065759037371,19.173861022716377
1003,1003.0,51.21148418685241,119.78846877762003,19.128792550903793
1004,1004.0,43.696137704771886,65.69356758941277,19.156267848201228
1005,1005.0,51.88794153477592,121.87439730957806,19.146514696823793
1006,1006.0,40.85324976858048,65.62258097785232,19.159941408471006
1007,1007.0,49.3417687273147,107.83166866263316,19.14557617699981
1008,1008.0,50.079222990282894,104.8713203334408,19.148648356188783
1009,1009.0,41.25544561186592,67.31380138753505,19.156626552936302
1010,1010.0,48.60188547429666,103.03936092488702,19.14130028799932
1011,1011.0,43.95093915849353,72.94794205658313,19.158477606449374
1012,1012.0,45.922525722339905,94.91048676076201,19.160024420445176
1013,1013.0,54.05563141321409,116.87759374788156,19.118383060147817
1014,1014.0,45.688388614800616,89.00257075409323,19.146572219477285
1015,1015.0,48.53474082074876,100.81262061844181,19.137891048865402
1016,1016.0,50.43980574330777,96.34605620096353,19.138912256374464
1017,1017.0,45.96173156712373,91.37005026034697,19.152568012787807
1018,1018.0,47.97485722862679,94.19968041192385,19.145687994367385
1019,1019.0,43.28006130661622,78.96980523159024,19.144674163950633
1020,1020.0,49.33225379377851,105.85207564926661,19.146198459571785
1021,1021.0,44.94953765941622,79.91045420295129,19.148583757448627
1022,1022.0,45.09293021507294,84.49575165112022,19.13188169764721
1023,1023.0,84.03877621327835,134.76619758483474,19.212982824546888


==> experiments/figures/spatial_ESJD_time_gpu.csv <==
,t,cSMC,cSMC_grad,Kalman
0,0.0,516.4415195814627,1372.6555870316283,567.6255388535667
1,1.0,511.45385337126845,1187.7091488181572,567.5823019233756
2,2.0,455.74192876710686,631.7689199559508,567.4541514986445
3,3.0,426.06914843394463,635.3383176708243,567.4307777058206
4,4.0,454.0129990490294,550.3296062805384,567.5428219559369
5,5.0,400.14210635772093,609.1737837349843,566.8169838150346
6,6.0,420.9384722171132,595.5466056365178,567.7668407749832
7,7.0,370.9256337122529,465.64079316331083,567.9639441447703
8,8.0,454.71658956186275,528.0837882627745,567.2460901273923
9,9.0,397.5816814476165,625.7494987932264,566.7744776155548
10,10.0,315.56620382552603,433.3945064443743,568.13764335227
11,11.0,322.94434501971017,381.8966672342531,567.2706768544183
12,12.0,391.9584172506062,478.9629327191057,567.3110857991862
13,13.0,307.9045627454105,511.0116592608125,567.9586228684245
14,14.0,387.98346262156286,568.2784353989423,567.4508435310844
15,15.0,352.1847219731778,379.29935392342884,567.4021075013193
16,16.0,401.0412785310772,435.76919834877606,567.2932744363653
17,17.0,290.62647343046024,547.5715751840532,567.1647241368001
18,18.0,307.1430470107556,400.4725885496279,568.018632795912
19,19.0,320.1066913489395,374.83193497435775,567.1336002615292
20,20.0,367.48867480379926,459.65067710766414,567.2970057940465
21,21.0,296.7027635336884,462.8188730673016,567.590059590312
22,22.0,337.02444452096034,481.3475890510513,567.0463900162576
23,23.0,317.5975930964446,334.584491099295,566.9773949967773
24,24.0,361.7285887646541,392.85426119765793,567.5417143495075
25,25.0,320.6853614867817,522.3482218369236,566.662578566021
26,26.0,330.8858224413679,447.59399280533887,567.6071690802352
27,27.0,297.2940825568328,374.6355356007517,567.8404827035005
28,28.0,334.9346150308306,397.2427053951628,567.9160487720185
29,29.0,274.16819649626376,449.4762846470159,567.3234423443038
30,30.0,313.2996390639222,449.0277830616359,567.7095190959453
31,31.0,337.434907886704,335.36166174113674,566.7763370017012
32,32.0,405.8752069867771,425.8747660403425,567.2239378664988
33,33.0,311.0212840808785,541.3375179095499,567.848177488483
34,34.0,322.4814888672189,415.63391169018115,567.1829125687534
35,35.0,346.10091513905735,405.41963921252807,566.9138901329073
36,36.0,336.38525481550823,350.8330501294418,566.8318821247997
37,37.0,303.509688193347,484.3388603566473,566.9513791353195
38,38.0,311.1313600111474,427.11611481859666,567.3716471452824
39,39.0,313.24815337648704,378.47268868640424,567.2614247300796
40,40.0,368.950711770251,411.15930949536767,566.9409251372296
41,41.0,276.4366327594472,464.8143318211517,568.1799274325349
42,42.0,286.8848765679321,376.7983704776306,567.4668690539304
43,43.0,288.9227010090152,349.0071534373232,567.0214486583034
44,44.0,354.7375467270659,414.19935521254246,566.7778854866492
45,45.0,293.2372259695527,446.42939829593354,567.8797326480733
46,46.0,326.15951476733136,463.98908327593415,566.9250496361328
47,47.0,306.9146832850533,323.9379241969027,566.9624598309235
48,48.0,366.5346651919906,380.3610931498435,567.3062500904114
49,49.0,314.07398364121764,544.9064347432251,566.7504754829506
50,50.0,315.00214076012014,433.8238825086096,566.4137080667175
51,51.0,333.87787742329954,410.00153619110245,566.5497930114652
52,52.0,340.26798090915673,384.9996823133439,567.5446625137167
53,53.0,298.3730703512027,472.22125475295906,567.346712357457
54,54.0,296.36477457293597,416.86962849891205,567.6447383367723
55,55.0,276.0615857670713,333.2347631136023,567.7465839206723
56,56.0,334.4543578516302,356.1788627477612,567.1962750387978
57,57.0,290.1468488374803,490.70899115236824,567.3263497242731
58,58.0,321.63786563112524,461.8026158808344,567.4061267471121
59,59.0,288.29339281796615,377.5357724977662,567.2113864813609
60,60.0,313.1454557812689,388.7345066749461,567.0755282202556
61,61.0,268.77497260903283,440.46906191736497,567.71149288846
62,62.0,279.71203950738646,422.28102219079545,568.1629712451971
63,63.0,307.7973270749641,290.87976304731615,567.5452903923085
64,64.0,354.60901877769413,352.59374375688697,567.7922743963875
65,65.0,299.57835803126176,532.4396401744449,567.3615409435663
66,66.0,293.9379298788896,396.36244267404123,567.9606300579251
67,67.0,299.28317273313576,363.0404121288993,567.3986143647729
68,68.0,320.19520538698197,379.2226076032672,566.9884343269866
69,69.0,260.76694340976115,424.68048542471143,567.901358459826
70,70.0,257.6759093663635,353.6051430689507,567.9854955686171
71,71.0,285.7083009952761,310.79718196151117,567.5919620533375
72,72.0,315.8043945576847,339.53208572642603,567.6463023024418
73,73.0,302.92718786418544,494.1098206223258,566.3982110678089
74,74.0,269.2354722625877,365.22243940769454,567.323605903697
75,75.0,285.826626432972,325.9418084190395,567.2127216531704
76,76.0,338.80367912379097,393.7803647625052,566.8773410418551
77,77.0,290.57863725268345,456.77827258231963,567.6149767633387
78,78.0,276.5244146699295,386.0548091087673,567.6144551198107
79,79.0,274.1376007658016,272.98882206767803,567.6399093919234
80,80.0,361.19373266779985,360.0407472719955,567.0705806663656
81,81.0,305.5953590676969,551.1469870578305,567.2879979643752
82,82.0,272.3462942610014,351.79071923714434,567.6920769909644
83,83.0,267.0962906910333,344.18393426298724,567.852306462348
84,84.0,324.21057296442154,382.3410733422611,567.0470445145027
85,85.0,262.1837358901947,424.431861292226,567.6382153044249
86,86.0,277.477866815576,394.21209171803065,567.3523664594
87,87.0,279.7936648264928,286.2630740001756,567.4305015578645
88,88.0,315.3039876043829,351.2342612414257,567.7860704854781
89,89.0,244.59392444698534,423.40515748233867,567.7014067461313
90,90.0,296.67692748389146,400.9764963769018,567.0414182968937
91,91.0,275.3549333851347,340.2628106095713,567.068169976372
92,92.0,287.43628884107295,337.56907157743893,567.853509636539
93,93.0,260.3281757991165,387.5226324080282,567.2009246917721
94,94.0,299.73902966559274,415.49935142137093,567.5431152448192
95,95.0,295.29607003846456,290.47379863782123,567.0700467467111
96,96.0,305.2662682265876,306.5598191126505,567.4696559853138
97,97.0,275.93285504472703,503.6482344425241,567.8597701464735
98,98.0,305.2475387169417,429.16709241583067,566.4053239835907
99,99.0,256.4214814433244,357.1961322506695,567.7273808270355
100,100.0,297.2311576848278,350.6348064794508,567.4711670439959
101,101.0,280.05837861961174,405.0112963080337,566.9094901816728
102,102.0,291.42148445661564,403.5440490995211,567.0880177860774
103,103.0,266.1297082039172,306.7313635513469,567.6934863386442
104,104.0,306.48992107515437,353.9960852780931,567.0340269534556
105,105.0,247.67975679049567,426.4544954753416,567.9675507559604
106,106.0,270.48794566988533,365.9625354898199,567.5910187532055
107,107.0,239.98635660853932,307.01196016747133,567.8936807382512
108,108.0,308.35124484533924,368.1493040483778,567.1385367954657
109,109.0,290.12642156789616,432.8564207571053,566.5737541301603
110,110.0,281.01610790653365,428.8848725752308,567.090846250114
111,111.0,280.97858789637655,279.9336998967297,567.0886932172164
112,112.0,348.90839993369354,376.21260799549583,567.3940431164847
113,113.0,282.7071879673981,501.11248772872875,567.9026506993716
114,114.0,252.65693047827236,351.0647183899183,567.8873137609932
115,115.0,258.2698714128135,294.7237305333597,567.5378554635048
116,116.0,262.8258964881058,286.4847983379905,568.4849857477182
117,117.0,240.00946718963718,376.02025064095676,567.3155645132845
118,118.0,259.6847655846035,353.2739769363049,567.3169478402746
119,119.0,257.71502937174967,274.6421348517746,567.5192650636211
120,120.0,304.13447659970035,312.4520099394688,567.3555876599279
121,121.0,266.1668811931252,428.2070446466607,566.8724507395004
122,122.0,293.70804218982823,399.3514234416979,567.2774463924081
123,123.0,279.95812431775556,350.24967120391693,566.7319963816761
124,124.0,309.99231672169674,361.0962875896753,567.7012799864232
125,125.0,240.50916531353013,384.3611414610387,567.9644452584455
126,126.0,316.8983525300955,455.27830981117614,566.9829395711865
127,127.0,290.67963432926103,299.8560978038652,567.309346165917
128,128.0,374.4124638460641,384.0149070303506,567.2850555572484
129,129.0,283.1960124173951,553.1153279351273,567.4949901475529
130,130.0,316.20696092935003,413.848255828318,566.7373854660156
131,131.0,258.89371425245605,386.2025330234251,567.4211263550931
132,132.0,271.7994054787352,303.0366766776575,567.3606585162017
133,133.0,271.4865900542309,419.21464988260067,567.111561476044
134,134.0,246.93346152089845,357.8724149855444,567.6068500785202
135,135.0,277.50035341800134,287.22320984556586,566.7669990393657
136,136.0,329.09381081295504,360.09458303343206,566.9870602157628
137,137.0,275.6469588583087,451.4472105394455,566.6106691068842
138,138.0,280.80784138769775,381.15496813335284,567.0466286305822
139,139.0,266.35787255803484,320.30506013029947,567.0877303286609
140,140.0,274.49722301560894,299.967938434722,566.918509875502
141,141.0,263.72602442675765,411.2310528348794,567.1702316621715
142,142.0,272.999957985781,407.7448832481724,567.446820034216
143,143.0,290.2651225029816,292.3304211041645,567.0108333952447
144,144.0,319.8025988227725,329.99522561052885,567.461386817619
145,145.0,299.32006914885676,504.5453719765096,567.111054125816
146,146.0,293.4623183501031,407.4103147024613,566.8824453368892
147,147.0,272.7637743698967,351.2198275994605,567.1318489222374
148,148.0,288.18948155289723,346.1160372880346,566.928216111063
149,149.0,269.80457949167146,419.5228599154483,567.5919511359667
150,150.0,273.2949943088234,397.1002844714118,567.5832730594681
151,151.0,266.79113428901735,294.8563615961847,566.6391311430328
152,152.0,307.5197489331175,324.68191159916853,566.9929315282332
153,153.0,267.9093013278988,456.2952449433875,567.6484629869194
154,154.0,273.5517778769635,388.6163318771948,567.5662242756025
155,155.0,269.78253668449184,328.83529400472247,567.2355772397482
156,156.0,338.0869678685812,429.9348775524069,566.7511553332415
157,157.0,284.0103240345899,434.6221086509362,567.1291556520664
158,158.0,264.03772830068164,363.91345909972307,567.558439234945
159,159.0,285.5551510962561,268.73653969979483,567.1691107308159
160,160.0,377.348156767985,404.0638684655848,567.2342729991974
161,161.0,256.69730973546285,487.66061333431264,567.3989086399314
162,162.0,267.9212706897778,372.3242425536697,568.1388270835548
163,163.0,272.90816955841086,303.6487598769037,567.3248755280686
164,164.0,296.65021411454944,340.63528085907967,567.252535640751
165,165.0,248.71860737490434,386.1546962221063,567.3732612631925
166,166.0,257.3025685287852,344.0927437395736,567.6672152775282
167,167.0,285.79381037039155,297.3377627750393,566.5072371439098
168,168.0,323.72918184825124,331.96131255447716,567.3741333034143
169,169.0,277.4852675279246,465.2690130126878,567.3687336008453
170,170.0,283.00176227056824,387.5984879921957,567.4417820818303
171,171.0,257.3131333177971,321.6811890910559,567.6512596146973
172,172.0,312.3133850038319,337.0931305984418,567.4243633669325
173,173.0,257.7973457100708,400.01073583908294,567.1261730625471
174,174.0,267.58976311441285,359.25470049436876,567.4298127449117
175,175.0,267.7509264189647,270.9455433510948,567.7276686030959
176,176.0,310.1387070810877,318.22522136148467,567.4389376884601
177,177.0,264.4925745025861,467.9365230241573,567.6569055516682
178,178.0,246.4078647771727,338.83928455801663,567.5452483961798
179,179.0,258.99492460095314,294.57364672578103,567.2986117895116
180,180.0,295.24703936891825,341.5489655271102,567.268047946102
181,181.0,256.0009250541856,392.9082511376816,567.5049773003014
182,182.0,274.627897904654,379.59700986466623,567.1005089902803
183,183.0,258.94072948758674,288.87902137166736,567.413204020811
184,184.0,327.45126910165277,359.7001493679484,567.1233790719542
185,185.0,271.18318998532857,435.8965722088311,567.6576651636658
186,186.0,276.4681711249774,339.086120307869,567.6646742697036
187,187.0,275.612869973337,334.79945301827695,566.6909370039159
188,188.0,295.1396311340764,340.78872520282255,567.1373364292133
189,189.0,269.2235125302485,401.8912743714083,567.6306233674675
190,190.0,274.329150633214,408.84958907640174,567.3891658479428
191,191.0,288.07353208572397,271.359414259405,566.9255004660258
192,192.0,310.9860931124243,305.39278226418793,568.2173599849269
193,193.0,257.5771473251562,498.42317769119944,567.2866576525844
194,194.0,261.125574052397,363.7193725525434,567.8228913252748
195,195.0,233.05874514783895,324.2786054935168,567.4082592411503
196,196.0,293.0003320743318,352.3857994906345,567.2548792185827
197,197.0,230.5856650334153,386.5585862305347,568.4731808432916
198,198.0,280.4031056221829,429.1320078987513,567.6690815923688
199,199.0,265.4633895747937,298.4636767627606,567.7176379998624
200,200.0,304.21969783253036,336.15766220369676,567.2362005659465
201,201.0,276.8990214634597,453.302292492953,566.6468841989652
202,202.0,261.83058627535695,359.9078675247539,566.7486230616066
203,203.0,253.17468155701894,316.83169881019654,567.5349748392207
204,204.0,262.31431212624085,312.797789888838,567.9225028654789
205,205.0,235.82457467361172,389.923596242321,567.8854955624385
206,206.0,231.77615675764778,330.66372349380686,568.652385852288
207,207.0,266.8030737057878,264.6032347658118,566.9297397908297
208,208.0,293.68726799022875,295.3428957843595,568.081002740519
209,209.0,247.11229480864154,442.2939811260002,567.9444011341881
210,210.0,279.4253625256564,388.55142205838024,566.9325096206119
211,211.0,243.26032022202202,320.7247979210316,568.0044453822609
212,212.0,287.6488312960095,334.7890384901159,566.9855929038838
213,213.0,237.83197551916754,402.0968927135036,567.3844607179309
214,214.0,248.1558036602956,362.3841280928578,567.7284088988258
215,215.0,267.2404407921951,293.0493952498715,567.1148468740081
216,216.0,303.96191107688526,356.80358221028564,566.677630140631
217,217.0,260.77914763319325,438.0319894979357,567.2383753448506
218,218.0,268.37191215848287,363.30303483114477,567.0768456898669
219,219.0,258.01262780361026,326.673243154236,567.3456355143992
220,220.0,275.13519747754515,341.88603894429826,567.3770048290759
221,221.0,267.1119268532801,370.4414393514968,567.1390028879379
222,222.0,287.7558403635552,413.11802364893094,567.5612486529305
223,223.0,269.5257288185195,268.40118870506745,567.2362349699927
224,224.0,299.0294546209558,308.5236589388529,567.9050909281393
225,225.0,251.74404583492986,473.8890927832188,567.3607844051446
226,226.0,284.49860909147935,408.2627514717813,567.269154232951
227,227.0,246.7055392870589,352.90841910536847,567.287121418073
228,228.0,260.8643015270337,315.88112245422883,567.6618461256292
229,229.0,229.83614267641747,369.68424057069393,567.7283006390771
230,230.0,227.39391533730515,322.4552808460209,568.4541758835996
231,231.0,250.1728388021661,249.2379190091844,567.5331328529903
232,232.0,287.4551744983376,322.6928157907706,568.1613308412815
233,233.0,248.2892563993618,423.22034497493604,567.6821229199944
234,234.0,235.84910645381115,329.6520794269019,567.9795761894795
235,235.0,238.59998475543026,274.2295114178256,567.19073693351
236,236.0,258.9980515753403,322.8919182073919,567.1835253024037
237,237.0,239.2544645457205,360.4596688942617,567.2703995967055
238,238.0,261.95278589475527,401.5560250039548,567.0691728711796
239,239.0,269.4559567629448,268.70277665201735,566.6819485270419
240,240.0,334.2386022727737,338.418041946939,567.4733674478841
241,241.0,278.047948065455,463.4664371617919,567.3321181759853
242,242.0,290.5990016354252,364.7548797779583,566.9705392966215
243,243.0,268.8105454742563,369.1310242473966,567.005756877378
244,244.0,273.84693755558686,337.2107672271335,567.319274487656
245,245.0,245.33527382867888,372.5058053032286,567.5160484758252
246,246.0,289.18727474624586,411.89813100333987,566.6813819718002
247,247.0,262.20209649858595,313.81470549289327,567.2752586398583
248,248.0,300.8342760359916,337.9601443111227,567.4621188308186
249,249.0,251.96774792663308,424.90715375308673,567.9615415443687
250,250.0,285.10326383567735,368.6501296072288,567.0987049551451
251,251.0,256.22115585133196,343.8760319297249,567.627738674148
252,252.0,290.76508930160855,362.6473168751804,566.8928307911563
253,253.0,274.7498041538348,399.4550019843691,567.6655642492583
254,254.0,283.82804127894894,417.5494426881555,567.5393289299865
255,255.0,279.72006381899286,251.72748904375368,567.9655169576754
256,256.0,337.4031448436596,317.6014416425767,567.5461934867449
257,257.0,290.1354198245269,574.1905668324871,566.835550655343
258,258.0,249.04363969011075,367.06967738934947,567.866183296104
259,259.0,240.14126133620235,335.82179780875447,567.5823998254554
260,260.0,288.58252895395793,331.0459317217742,567.2865441666783
261,261.0,245.47685479981655,422.0457461987351,567.4651771667366
262,262.0,276.2983988576169,405.4131512277523,567.0295356307882
263,263.0,264.2700937249622,308.5807272255719,567.4225874174488
264,264.0,267.67936142035234,318.79868321800734,567.8944968603698
265,265.0,258.4844670385719,412.0890932425485,567.2917092334634
266,266.0,213.6587044458779,295.9125006614504,568.2509642080399
267,267.0,224.69005347991188,261.03736118818546,567.9513048816342
268,268.0,265.2954838734669,315.0621783696171,567.2139153507837
269,269.0,246.18789638939757,401.41198365405114,567.1283201534638
270,270.0,237.3594941299952,321.7188110834698,567.9336034706301
271,271.0,270.6768176307346,264.03127088222266,566.7365633731654
272,272.0,328.32742464300026,349.4571072225803,566.8221832844827
273,273.0,262.0969736620205,480.2056421643335,567.4575543241909
274,274.0,252.72301116521444,363.98937541626333,567.6460975954891
275,275.0,240.3503041431632,309.52701903779075,567.3002040706103
276,276.0,280.35922619011774,332.71679099639533,567.24470044117
277,277.0,228.2117548043647,376.19253818565926,568.1662309642869
278,278.0,277.62373904666686,405.6046914761191,566.5909251555443
279,279.0,255.65902475135766,308.9470088429553,567.266464860015
280,280.0,306.64863121563184,338.541966277329,567.6616396003456
281,281.0,246.988809816718,398.00307707344064,567.5977672557208
282,282.0,254.06401648132456,334.41968823385525,567.232505520566
283,283.0,250.81584156258137,307.1817033055546,567.4966098355617
284,284.0,259.3779684122058,307.5490242678321,568.0021893665131
285,285.0,235.76478181638703,372.97208576499463,567.603131177266
286,286.0,244.4915640666099,342.1559070421296,567.2006348931452
287,287.0,269.15024086143427,272.5588748694877,567.6908056010575
288,288.0,310.1509288945748,305.77777405917027,567.5572474985945
289,289.0,269.9980489714523,499.54137259822363,567.360339792552
290,290.0,263.82821115348554,344.7087277977222,567.2824115891262
291,291.0,253.07546952290008,345.8318766662418,567.4258597549103
292,292.0,259.47583166810557,286.65424147841895,568.0975848066106
293,293.0,204.78411198340763,352.5598347853302,568.1359617240604
294,294.0,238.2202613540131,333.5205610529341,567.2528274589189
295,295.0,274.9992849838204,302.45580171084475,566.7488199647921
296,296.0,292.9737299339355,331.24299694499075,567.4475323654763
297,297.0,264.75430218849976,433.92907927600584,566.9495545909319
298,298.0,237.59564751922198,317.25999424640736,568.0092098354231
299,299.0,259.310652382989,303.33930731743004,566.9573614789495
300,300.0,248.45496288872937,280.7663790250134,567.9249364766363
301,301.0,242.66708561982637,371.66452798798025,566.9625251467758
302,302.0,255.1108369689103,369.7969377447822,567.2195471853634
303,303.0,247.48385569724346,272.5093874706164,567.6712742260762
304,304.0,281.965090926535,296.50103429708895,567.5024655455935
305,305.0,236.43352783554474,419.9011299889382,567.6849520279067
306,306.0,232.26773162568924,308.225290080387,567.8478114378729
307,307.0,234.6455401255239,284.7335390756743,567.582141476639
308,308.0,252.20167959973668,290.9624363551135,567.460090311243
309,309.0,225.02443875245496,363.76034757590736,567.2973688442032
310,310.0,243.247872769967,338.9104392635371,567.4159714569753
311,311.0,264.00488208700153,264.2650271493392,566.8291569856108
312,312.0,301.01753167423965,344.3781881076248,566.663654532641
313,313.0,243.1270099138141,433.2580489472025,567.4458162424957
314,314.0,273.16254759906354,362.5144492549327,567.3061264170308
315,315.0,249.41467340675996,316.65724942456,567.0825256805358
316,316.0,274.1274600904796,350.74299675677037,567.262908258569
317,317.0,226.31023115771254,340.6325378504409,567.8944601085914
318,318.0,274.2127188128367,405.5592341671969,566.9220453085434
319,319.0,269.7733298491978,256.68360801018514,567.615888077762
320,320.0,282.08945443360636,258.17804111995764,568.3298388687119
321,321.0,254.8083435998461,494.14214813276465,566.8149604016868
322,322.0,250.48873156170862,360.6551210134484,567.3485123615467
323,323.0,229.20731218784485,309.41694989560693,567.472006848593
324,324.0,268.77695519960594,289.1904342331863,567.0448774713202
325,325.0,237.31929165678633,398.67497920637584,566.4742511078344
326,326.0,238.12498567061243,323.5010029622251,567.2329415674895
327,327.0,241.3928626061072,305.64466821480033,567.3506569917563
328,328.0,271.1548485286714,296.68840737505724,567.6328266832074
329,329.0,240.62380780695224,393.4136804871403,567.598311861241
330,330.0,244.48619412013946,326.6652978593812,567.3655548054551
331,331.0,249.1695930953528,316.2608213509739,567.442690680407
332,332.0,256.9768045761721,309.92646279406256,568.1939869001633
333,333.0,211.6180375309165,352.9061019632767,567.5350321160183
334,334.0,233.6041597613988,350.74156025375464,567.4698907323368
335,335.0,240.43471992550258,247.32559905966508,568.0349677186832
336,336.0,266.57714943627997,270.39417164634887,566.9203032406624
337,337.0,220.84346788624907,443.27417300823856,567.5764922286517
338,338.0,234.6111033227888,335.1049760487058,567.1855390611543
339,339.0,237.27527633662166,314.68509821477016,567.2550933933646
340,340.0,227.43562169831202,265.37678044984045,567.2105150811551
341,341.0,222.06322241901952,324.47595908204386,567.4753340362782
342,342.0,243.8080577808616,332.3743939698328,566.8541213048677
343,343.0,247.71058706656845,284.68566565485656,566.9029395459766
344,344.0,295.9187204915474,311.6988477778421,566.5878336611743
345,345.0,222.83050253936403,400.3443445115227,567.9763783832036
346,346.0,249.68396746073773,328.22490897105166,567.2903267737303
347,347.0,216.53480390787655,291.06300175657304,567.5567265849895
348,348.0,249.88187652954122,316.9485873506575,567.5357925234055
349,349.0,229.25632828712,333.2477425902512,566.9621846983681
350,350.0,247.72445621135017,374.6658004354043,567.5190464800418
351,351.0,257.927143727166,257.61800957704065,567.1030485325005
352,352.0,348.1180156229992,375.2045192679913,566.9125331743082
353,353.0,273.6581600721524,507.86821209411494,567.5833948717591
354,354.0,257.29368013465927,342.90419652907747,567.6196839832827
355,355.0,256.0515382308992,332.6737873650238,567.1028742334139
356,356.0,263.24769453082877,326.9397324761001,567.036238710087
357,357.0,249.83953459650834,352.19052673654795,566.548830039
358,358.0,234.04125481613974,335.0643478212188,568.1393597899004
359,359.0,243.9262707727913,251.4964397076955,567.5926592081768
360,360.0,283.56749419120854,307.8771472961399,567.3772976647322
361,361.0,230.09504531655267,394.8916523231684,567.4074848140547
362,362.0,231.14936719932575,301.62775538337706,567.8441387939985
363,363.0,245.58539092229793,293.6392782863058,566.7701156629753
364,364.0,254.94433382700177,303.65685008129446,567.356318894108
365,365.0,237.89417481321783,344.16051753316833,566.9720131637788
366,366.0,252.55857427675724,366.16157213672835,567.2453420060616
367,367.0,257.70357768341563,261.6361284072913,567.6219170843747
368,368.0,285.03032615643974,288.27488887812876,568.1175632674151
369,369.0,238.29794885874148,431.9869172650021,567.5348386808143
370,370.0,241.2955910583377,317.8447675063779,567.814543661127
371,371.0,237.3244040769104,315.33959856845263,567.6416832091694
372,372.0,253.5147524483432,300.65168524097663,567.0646883947546
373,373.0,226.0827227050309,368.35459943068986,567.7261791809239
374,374.0,241.93696304922454,356.68313029438445,567.6554992680852
375,375.0,266.6832110457749,283.3944739811426,566.9559909911457
376,376.0,282.9212408636951,307.8944974271477,567.1605103194263
377,377.0,239.4960153284656,438.70420011413705,567.6281594902528
378,378.0,240.457658257015,330.81123777569104,567.8790267780348
379,379.0,245.25033773528534,309.99589434115813,567.4720068552058
380,380.0,273.41164492530174,324.379972904823,567.3191219715598
381,381.0,247.45645849779817,402.31738579595964,566.5427112487213
382,382.0,245.1233836176052,349.65796978078777,567.4581231497903
383,383.0,281.1346958450005,267.6583478740905,567.3045229455056
384,384.0,366.58718245241664,350.674551806142,567.0249847310447
385,385.0,252.48547246573108,536.7997197579473,568.4370652265305
386,386.0,277.8938139277482,388.88350573545733,566.9241290130997
387,387.0,266.24559218908456,357.57154377760446,567.1121275149536
388,388.0,286.5262927307828,320.45928396128227,567.3216203307811
389,389.0,245.36038203025433,430.0545350915821,567.3294762011286
390,390.0,268.25940412466036,404.661291053324,567.3189202179785
391,391.0,271.54816952245636,319.42567057486195,567.2300523816186
392,392.0,278.275406734333,299.0580602674389,567.451177035437
393,393.0,252.21322165366988,447.576587390887,567.1356313769468
394,394.0,248.47160330013844,327.91279896450027,567.7369849792046
395,395.0,243.00147630295254,302.4692905537289,567.4841032226486
396,396.0,272.52035665563324,318.5260661658705,567.4615202412759
397,397.0,240.95014979803472,395.163192116542,567.8801980033179
398,398.0,259.95945104989636,369.9261030725685,567.5668785316593
399,399.0,249.32567107314986,278.17391213298254,567.9443886934934
400,400.0,285.9061344854756,285.7155342220623,567.7939248608477
401,401.0,250.87137323697735,453.8842941431323,567.2375925947318
402,402.0,232.32123339538663,302.42768444983625,567.7883649007723
403,403.0,251.32632965717568,334.5368080366751,567.5779547036402
404,404.0,269.7700423745801,331.1667801339845,566.6802174568855
405,405.0,228.97776487064334,400.2274073064083,567.7987933468885
406,406.0,235.837059312173,346.27454425726347,567.3284506125293
407,407.0,239.2862651006633,269.7883222757233,567.1325374615939
408,408.0,289.1472990638582,312.8044362294452,567.6181973531925
409,409.0,246.8422846256961,446.1075648064708,567.3874548770315
410,410.0,242.0044177275392,337.597567046218,567.6408333687607
411,411.0,220.0817625364394,294.42926958278633,568.3027056232561
412,412.0,268.5102579029038,357.1572921251167,567.8338788670244
413,413.0,216.89375870322897,355.9437856779533,567.9820360480555
414,414.0,256.21967105620024,395.0653907833704,567.5281803075361
415,415.0,258.6195582746436,248.51304288884518,567.5813542356459
416,416.0,345.51952554998144,350.59464356742296,566.5155047117073
417,417.0,273.12154057272215,503.6603869188555,567.2395428959757
418,418.0,277.8417084925544,392.8719983763539,567.7015806072545
419,419.0,248.18156261063342,341.6737604225188,567.5695426300791
420,420.0,269.850170085779,327.2504505190347,567.4202642502867
421,421.0,232.64409977906084,368.2007356698362,567.5256197789868
422,422.0,260.90006456631113,383.00938352281884,567.2563809419903
423,423.0,234.91899264533708,261.32295410773287,567.7393649052611
424,424.0,256.6748825190997,266.7520306046859,567.5477934628444
425,425.0,238.57707404040497,413.9304934793231,567.6969496779195
426,426.0,254.81289059039972,349.79822808396256,567.3841192386705
427,427.0,246.63944441799737,308.95873517908365,567.0268812242164
428,428.0,268.2333500813545,335.2332056465334,567.6335159693422
429,429.0,248.0192857158067,382.5219697683372,567.1042722051029
430,430.0,247.7227387199749,342.10864967272767,567.640480504337
431,431.0,241.62824340482803,256.3956316694442,567.3024696122081
432,432.0,290.81715264567003,308.1323168798236,566.9649655400565
433,433.0,259.0633356132204,459.7813303854985,567.1341347680127
434,434.0,245.70778684327496,337.36445134095027,567.40671610479
435,435.0,241.62492654391494,300.6119177016541,566.9505681726168
436,436.0,295.5973499892674,353.47046447831576,566.4372162625392
437,437.0,237.8242214999957,391.8497491372177,567.6966616718188
438,438.0,233.64273743217709,336.3545354362424,567.8257560596264
439,439.0,239.15986927507998,250.85575637706864,567.7164815230472
440,440.0,337.96645276466853,368.5861260720856,567.1613093062836
441,441.0,238.62390913390794,459.8271623771134,568.0546616052177
442,442.0,213.59807077512406,287.387757862091,568.2291973140926
443,443.0,219.576718888254,256.86211318477746,567.7981873097581
444,444.0,246.75365374432258,302.1154903007139,567.7856543156101
445,445.0,235.97767975769403,342.96375933652274,567.3194162495789
446,446.0,276.50690089977263,421.00182236436547,567.4796602064138
447,447.0,269.2877308543207,262.9531737714422,567.5984736712775
448,448.0,339.0090648826592,351.53130444507644,567.4505983679171
449,449.0,256.4722895117483,477.7842558126217,567.8094017816181
450,450.0,249.21490490805758,335.2876287195983,567.9497070149197
451,451.0,242.62606592379362,321.3249662376179,567.6692875113735
452,452.0,273.2325447473803,320.2766492628385,567.3102316136532
453,453.0,244.9260920664206,385.1966201053394,567.1885371413679
454,454.0,255.31863463673062,339.0964646153544,567.4752399130422
455,455.0,255.23715162470995,273.99365909275804,567.4903549857214
456,456.0,270.51894379191776,292.83140243253587,567.8115837917642
457,457.0,246.14622803411163,387.8117119152469,566.9723936542946
458,458.0,271.45741465865586,360.9811032457726,566.9854416158761
459,459.0,234.22284563849342,294.1204561396563,567.437273814284
460,460.0,248.1777021719913,296.6101713678969,568.0525472198726
461,461.0,217.9406723423962,347.55963714130434,567.8087163314874
462,462.0,245.15354652131606,363.412767348491,567.3270120726672
463,463.0,257.3936998862147,258.16362931704805,566.8923017806028
464,464.0,300.5682553076461,314.7664106879364,567.315077650748
465,465.0,236.10954754658314,421.22460611098995,567.2946928422249
466,466.0,259.64729728848454,341.13716281483454,567.3622409422621
467,467.0,226.77052083301723,312.6345679461103,567.9039204300113
468,468.0,271.6969801195782,324.2730532396815,567.0573071635392
469,469.0,239.05939144686167,363.7655201130947,567.8726791799932
470,470.0,246.31900621142776,339.2091640380312,567.3555563562693
471,471.0,259.7546093124968,275.8981633117236,567.5147927438547
472,472.0,261.6095943458563,278.7701164353635,567.7475521486015
473,473.0,215.3106116387274,385.15050741191925,568.1455360412396
474,474.0,242.25004464838722,309.3376745522954,566.8991656479463
475,475.0,225.8561109878332,286.83954175690053,567.739726916693
476,476.0,251.89725149619,293.4863770341512,567.5632456548122
477,477.0,230.06960344191688,356.29358475402745,567.2816566424739
478,478.0,260.78904219471093,390.5376943538418,566.7225485074543
479,479.0,255.64236945226966,260.34674537019606,567.3103123794336
480,480.0,306.9050114028338,297.9327945819342,567.2504680441234
481,481.0,256.97485190855275,495.00180727155623,567.1736488731937
482,482.0,235.38998543690195,343.2630705031464,568.0651848045138
483,483.0,240.30868821793655,314.2665798645233,567.4772690339848
484,484.0,284.7511138817763,341.39574496476337,566.7421077835613
485,485.0,245.9652590145388,408.65723429316535,566.8099128341794
486,486.0,234.38731971486914,327.42600921670544,568.4689664075325
487,487.0,239.07434828337728,272.5471040696722,567.7923323828985
488,488.0,309.1253653727513,354.3920139905655,566.8462462776338
489,489.0,264.67111759183024,428.74129876045043,567.3215377631276
490,490.0,279.8563165860174,400.9950474928702,567.3530908988711
491,491.0,249.7455264273241,302.05843809982395,567.1329699722727
492,492.0,267.79835258365586,302.3000625755061,568.0359060327315
493,493.0,237.49202599355175,353.17664513712486,567.7256148259644
494,494.0,253.96213209926373,368.47398395383385,567.3815448419765
495,495.0,237.42446979399037,259.10492130693666,567.6888352772362
496,496.0,280.86510210957124,288.46237785378463,568.1959124458111
497,497.0,242.62989069984792,434.7641807692586,567.4117359076865
498,498.0,257.07122113280354,362.8028059588408,567.7166236584925
499,499.0,260.2005735102424,306.58609763533906,566.8687504615887
500,500.0,258.15151341685623,305.14329676992463,567.5084854176516
501,501.0,242.0765676127442,335.5940310544589,567.3128433358561
502,502.0,243.56711382582907,318.36479395215747,567.8364637168679
503,503.0,236.34270790827776,282.35429671663155,567.7502162995697
504,504.0,286.0627892783308,328.8377079574497,567.1605206584361
505,505.0,222.93150121977573,408.9218284849165,568.2686270582411
506,506.0,262.00256815630576,379.0306534374312,567.1129104197729
507,507.0,244.380905951217,311.2172602504865,567.6015146687469
508,508.0,310.1627522370421,389.8130865196422,566.6223929973381
509,509.0,248.20576927719407,407.6269878768384,567.9436391696204
510,510.0,299.60360667571854,484.66308792641104,567.3121719232167
511,511.0,286.61734567323964,270.7186614269445,567.2202243424241
512,512.0,407.5975587261351,411.09217693020236,566.9913977806564
513,513.0,281.9535581988263,585.7322718433944,567.6500244113137
514,514.0,291.0163989787916,390.2331768242038,567.4005541307733
515,515.0,271.2553706210225,374.7791352075891,567.1903653055634
516,516.0,309.4836348969808,342.53516936935273,566.9498213863822
517,517.0,246.2763148742405,444.2054286054141,567.2892015968342
518,518.0,266.45335807420594,356.45442138255214,567.7220353050564
519,519.0,276.1724888224917,327.52313719157735,567.8322182000012
520,520.0,319.3914650593018,343.5021267132437,567.5262653169327
521,521.0,242.07180189286092,471.44418207163164,568.137177674164
522,522.0,253.90471344448775,352.4148984465624,567.408161813606
523,523.0,237.75924634275697,325.28886491734295,567.9031013560862
524,524.0,301.81629140160084,353.20976256874235,567.0478551772752
525,525.0,262.2233856266748,431.53142636366664,567.2663287298117
526,526.0,273.37579458376433,414.1382817049066,567.1029786739589
527,527.0,272.111090356025,301.10882585604134,566.9498835902735
528,528.0,316.92445274386375,332.91265720168326,566.4424446416513
529,529.0,262.0240060195025,464.9021766597745,567.1376037872567
530,530.0,245.18775460589177,322.25317356363473,568.3761762513865
531,531.0,246.97199681841653,322.72951690397633,567.0959538702065
532,532.0,269.9904163356479,314.3516205246124,567.3692876958887
533,533.0,236.52955682421347,385.16105899840625,567.5292041113028
534,534.0,257.0278030692059,385.20597208555586,567.1321026735342
535,535.0,242.7312243805987,269.91660175386676,567.7682390420055
536,536.0,293.0028779430785,322.9776073909679,567.5223194195335
537,537.0,261.3363621854643,419.9404933295897,566.839523670424
538,538.0,261.7605484532163,348.76610711727506,567.7403076530215
539,539.0,240.49186620303658,325.71304286632517,567.9100533235728
540,540.0,274.89078937631604,349.10462859717614,566.6094283810276
541,541.0,240.08301682485927,405.7167284941619,567.4443561752956
542,542.0,260.7771067640195,401.51552962085395,567.1431995133
543,543.0,268.85410313119235,254.2725465926349,566.9706673521281
544,544.0,309.46828327427573,310.9189191482409,567.579999922241
545,545.0,264.00810214629666,482.0721312319632,567.5014812630529
546,546.0,262.03246369853895,341.2554991309381,567.2203261714975
547,547.0,245.78784447028306,321.1542809590228,567.2789565906903
548,548.0,249.40391084607873,264.264643161209,567.1912099670328
549,549.0,253.29307022337395,380.78366200345107,566.7122514487835
550,550.0,251.30515820500486,330.9176218558895,567.3156061676295
551,551.0,245.01186952298931,281.09160223170386,566.8215122961998
552,552.0,283.65958126932645,303.85357532383443,567.8036573942666
553,553.0,242.85442935948262,403.0238705847616,567.70467624072
554,554.0,261.6181182969409,340.62585225907117,566.5950253829373
555,555.0,236.83147194889338,317.92538842950114,567.0994586026463
556,556.0,251.44313051195203,305.23015443658994,567.6389741988218
557,557.0,223.81372603912706,335.25719846949266,567.2880069950509
558,558.0,256.4370109155621,364.5259723528108,567.1626505311976
559,559.0,239.99674617866816,264.3479940472674,567.685579726997
560,560.0,323.5118230689578,356.57075078991085,566.999186741074
561,561.0,263.50495868874145,468.6155999708884,566.7711745690589
562,562.0,257.13847182312105,347.87202634368236,567.3247857631385
563,563.0,251.46018630612184,318.62492728633856,567.083615942458
564,564.0,251.18896690067362,283.72777528604695,568.2328449097743
565,565.0,209.80335651377337,343.03020026626393,567.3228241742079
566,566.0,266.6871032552982,366.1492565491894,567.3489995317599
567,567.0,253.16140311024796,281.2566098392566,567.6329083076811
568,568.0,308.560585906651,371.98946617450554,566.9886391750654
569,569.0,234.70589468228908,409.5673507865467,567.6912265863785
570,570.0,221.3785915493294,300.27689635305956,567.8942300407545
571,571.0,250.4203404527659,268.32852755683575,566.8480685538827
572,572.0,242.21463869818257,288.2571937201774,568.322511022569
573,573.0,237.40389378884487,343.5230006754379,567.7848555094887
574,574.0,239.4139188389723,357.9196284241108,567.6483322040631
575,575.0,280.07703946142686,245.86533710566346,566.5471781561254
576,576.0,328.6036904970108,322.3688959470777,567.1860221656485
577,577.0,254.42629411192019,513.4572121531415,567.1654585449521
578,578.0,258.15287723484374,366.7160803953084,567.2409378230952
579,579.0,247.35105867229944,344.69587128568344,567.5580928310704
580,580.0,276.15678464248424,314.00232382493925,567.4517682029398
581,581.0,246.9804759666421,401.5247296108677,566.9337700923271
582,582.0,231.11307235630662,314.3303959375691,567.5747411030342
583,583.0,240.0491086298186,282.0898493979904,568.0390418101495
584,584.0,295.3542577888367,327.42539223365725,567.1649666898081
585,585.0,258.69354670562785,435.274283232519,567.0882296316942
586,586.0,271.8568548379788,378.70736540640877,567.0231677955501
587,587.0,245.61049289184817,308.5866655283622,567.2973995846962
588,588.0,236.0386490649139,270.1793253457832,567.9482676423253
589,589.0,227.30700248220614,339.55772767630026,567.2074793077679
590,590.0,246.74866962524112,354.31872032806524,567.4121314009283
591,591.0,242.3393015391312,262.5160467901946,567.1160428639596
592,592.0,294.74075274277936,328.0729394381888,567.4348199424834
593,593.0,242.78266684204746,436.90033064832005,567.7489527783135
594,594.0,253.48738411746467,371.9552301429614,567.715910242165
595,595.0,214.63224734610117,268.20434949985207,567.505339530935
596,596.0,273.2017733906531,319.2633103473699,566.808882199569
597,597.0,227.18902707597255,374.28074949562523,567.693236893164
598,598.0,250.21370551441538,351.0824574238344,567.3825675147051
599,599.0,233.85542915525374,273.6414056589068,567.4462491610586
600,600.0,311.84901936704284,351.3561610667181,566.6825311800911
601,601.0,231.14350106976886,408.01676155410195,568.1270687967673
602,602.0,237.0770666030381,311.67175140139716,567.5897912358257
603,603.0,235.1072107306979,291.67649006850803,567.5836374660918
604,604.0,273.6637176371995,335.34027544221055,567.0205430533472
605,605.0,247.47943921913185,384.75826587542605,567.3557531762076
606,606.0,243.54205946305933,351.43732556132335,567.3693347965385
607,607.0,275.403788981632,274.43298488500164,567.0367850816401
608,608.0,294.91045455136936,299.40269483285937,567.7155602410963
609,609.0,242.06600180636292,447.85348879821214,567.1293693707303
610,610.0,273.40827881039127,375.18762079018046,566.9789468271289
611,611.0,241.9979136880297,314.26156986006674,567.6560939151693
612,612.0,252.6410010693121,288.57416657570644,566.9955783333787
613,613.0,245.0211937737825,347.134554732169,567.3244085183268
614,614.0,240.05383628951918,313.07476160756204,567.3859158434776
615,615.0,215.27109204448794,258.75770545170644,567.775420140519
616,616.0,286.31578821395823,305.1594956174719,566.7017376402954
617,617.0,246.45680786430677,422.23409514224534,567.3527010532232
618,618.0,253.75021677642272,351.36427653349057,567.3848672432673
619,619.0,239.13545850357914,298.874279404791,567.3056646297617
620,620.0,268.36671249172076,313.90936962112653,567.1971288881017
621,621.0,231.81691031968134,358.7164216731045,567.6776296113862
622,622.0,243.16580511738272,326.9668820552197,567.5224879495868
623,623.0,241.13750090653312,266.21251672659145,567.337188473621
624,624.0,280.6338453572403,268.0403080944353,567.3403696143289
625,625.0,237.75037063367913,462.95624068766364,567.586137538388
626,626.0,247.38400978493246,319.0459716757482,567.4256930289815
627,627.0,230.02512338626804,338.2843081073107,567.322823317123
628,628.0,283.07516095567325,324.2319917811183,566.7625028580452
629,629.0,225.7727145369169,383.186150136176,567.6997298688201
630,630.0,263.6802347090199,378.608513876115,567.2890385614321
631,631.0,237.8972229059791,294.12323937723613,567.3612577766943
632,632.0,298.4584295297259,332.0391415509804,567.2982564875969
633,633.0,241.96762581751915,425.46093774325743,567.0710320435662
634,634.0,248.335444266301,323.68527111064293,567.5328792961628
635,635.0,226.44690471142562,315.87615042200076,567.4492479968901
636,636.0,258.4117050155643,322.63607377139476,567.3423455488567
637,637.0,251.22034658355034,379.03126515825704,567.0996653210656
638,638.0,258.69411133101045,414.5412051893669,567.0419089294883
639,639.0,266.58740940036165,240.04441244991935,566.8049750950156
640,640.0,362.8221747121928,347.37356571775933,566.981542645212
641,641.0,263.35265764902044,535.9182715078258,567.1572035203885
642,642.0,282.55341164710245,368.81053272719817,567.3891419141227
643,643.0,248.343172494691,343.092354114249,568.0168148282125
644,644.0,306.3156982869112,372.8175952491973,566.5905578998339
645,645.0,254.2836425481309,396.1251985757408,567.3919983626221
646,646.0,239.46776572092176,324.5887065451031,567.7880438223365
647,647.0,266.2392516297085,298.27904272030025,566.7964755989799
648,648.0,285.4071753648274,309.7041329466015,567.3108153745787
649,649.0,259.0233691359891,448.7302848898045,567.1173968049128
650,650.0,270.9271073676723,371.327027129382,567.6168791229759
651,651.0,240.15700426581435,317.05122553530657,568.1184734926663
652,652.0,265.8882475328585,326.24086791492886,567.2064752846275
653,653.0,244.71300864761616,391.1913401619534,567.1673549279332
654,654.0,245.24840236467543,365.6255058840223,566.6853740831515
655,655.0,259.3766681538725,251.47874941598434,567.335201646406
656,656.0,291.3500134415872,297.9590761139674,567.1515575277783
657,657.0,249.68525590128806,434.0233064007004,567.1018019616059
658,658.0,266.07480409271136,353.3355269559493,566.7356235744664
659,659.0,269.89667980323645,342.6060025957007,567.4818458615048
660,660.0,247.2792484799288,271.22875961167654,568.1568826043325
661,661.0,233.31124363220033,349.9933433367294,567.2528975054408
662,662.0,253.50374609899285,349.7376397212944,567.0462396533674
663,663.0,252.84863562295746,271.8707262085619,567.1435845609645
664,664.0,292.6480002223701,311.21166683705655,566.4248279446493
665,665.0,238.88890640343078,434.314516752913,567.7351933152713
666,666.0,250.5736028993489,332.49466664773206,567.7840452410388
667,667.0,246.21736316176117,301.95096965220216,567.571434297781
668,668.0,268.1063603127401,321.17969218330256,567.9895644280475
669,669.0,229.91191486247027,352.7153305975501,567.3249746190886
670,670.0,266.148591657578,383.32171504187676,567.5242420534123
671,671.0,245.89428146329124,256.1907158109283,567.9472361466808
672,672.0,308.01040465695667,300.5984661873909,567.4311398868838
673,673.0,261.4214891695939,500.4928331119223,566.7901382809703
674,674.0,235.7727537507762,313.08489926363825,567.3331433175915
675,675.0,242.31858951311264,306.23634362437457,567.1264038271385
676,676.0,259.6376393815226,304.4360735588366,567.0184087768073
677,677.0,234.74775807437308,382.2265623912257,567.5282582197682
678,678.0,254.5481474543814,369.7192486398161,566.9135055115166
679,679.0,261.1405798670752,267.26516801456,567.5468305480406
680,680.0,295.65265370781196,316.1894333450898,567.2640341863181
681,681.0,267.16034734857305,406.07300465679947,567.1328036979578
682,682.0,280.5237086279124,368.4487948033323,567.5445592439607
683,683.0,243.70844322332513,290.9433070515427,567.2697696769816
684,684.0,289.88188204630916,332.1649334806514,566.4354669515891
685,685.0,251.6292527788002,382.6896120363425,567.11228795806
686,686.0,276.7747888401334,395.1451540225642,566.7569198162943
687,687.0,269.51477326140974,282.13270147703236,567.0180958834504
688,688.0,292.90762121751266,299.7724911753859,567.6729113531355
689,689.0,261.0813172287769,411.65760235149463,567.0873741189787
690,690.0,253.37037302340295,302.0170021473299,567.4914952977547
691,691.0,249.92171906901672,309.39443759772587,567.2565790710836
692,692.0,286.908071449645,322.25505581744875,566.9619044032651
693,693.0,257.32661793908017,397.00543041868707,567.3132831788218
694,694.0,234.3554717366219,316.9086960467309,567.638232480021
695,695.0,252.45180032170225,259.83294553852346,567.3512510120506
696,696.0,281.19543027998327,302.02992342196114,567.0270369307473
697,697.0,253.15454719004646,380.6920448731562,566.8664839732605
698,698.0,272.33906388358605,359.13690776559855,566.6517036628973
699,699.0,235.74570076210338,294.3662325967528,567.8740698506024
700,700.0,245.62461137073143,275.19910799537854,567.8929926722728
701,701.0,234.93789467550982,334.30980159632657,567.3296422998972
702,702.0,267.74295692717317,352.3374029916774,566.546802866128
703,703.0,238.53560680336872,247.32691288499518,567.7850619562033
704,704.0,297.6507079508258,294.88025289939077,567.6737584074519
705,705.0,260.15008788825344,508.7946502892749,567.3828683903423
706,706.0,257.7940141915591,352.60092767073695,567.7786751824148
707,707.0,227.42671336958512,323.99270016774267,567.3305889977926
708,708.0,269.32302921847383,328.9923105357019,567.6748777481581
709,709.0,243.45669776894783,392.41445218355545,567.503292837114
710,710.0,255.90298791625804,359.2842869022131,567.7080570886508
711,711.0,249.34859264796404,275.5404583650666,567.2921994954386
712,712.0,292.72056406381773,345.88922745170805,567.1411286274486
713,713.0,224.00326042478667,406.1420266371596,567.7194583522535
714,714.0,267.444401075072,378.8018270140545,566.8462091015548
715,715.0,235.53641445800704,290.3963660085242,567.3361121631016
716,716.0,255.3241179081454,293.62101828037373,568.0274282921455
717,717.0,236.96670163199155,370.5349376690714,567.5571531086267
718,718.0,258.0958860474555,393.53176849516205,566.8236116724439
719,719.0,249.16097014197481,254.49409180018864,566.7097483131982
720,720.0,272.5843269532339,282.22503441134984,567.734634828947
721,721.0,230.78324408488007,425.17017353196735,568.0867463871779
722,722.0,240.03134297034222,338.0667849559539,567.4240804339404
723,723.0,247.04370977871613,303.29504343729116,566.6255518630967
724,724.0,237.5083997701322,272.01916309828704,567.4858312690292
725,725.0,227.42699985183054,351.05397819255097,566.8845879098146
726,726.0,235.20161737159052,324.8529095549306,567.294457668392
727,727.0,252.61684107359739,283.4391879906163,567.2184948014235
728,728.0,269.46475636894735,290.28081152302866,567.3832423829074
729,729.0,221.2797992088369,365.7945198947558,567.972163901833
730,730.0,238.09857455559646,317.48088980691807,566.8976003832001
731,731.0,242.20674952953874,278.51697273022626,567.842623508415
732,732.0,294.28679388393573,344.2213049636206,567.1630471088545
733,733.0,229.00386713245106,376.4387198306446,567.6394172963559
734,734.0,254.60828255484725,367.93722272956705,567.2186539963117
735,735.0,240.943538233764,249.9271342009785,566.8402014645037
736,736.0,322.1969739267812,328.5991663226223,567.2870477834861
737,737.0,269.61025827919076,481.16749472548645,567.2135391572787
738,738.0,243.39886272064578,324.61576373045483,568.0455955391411
739,739.0,221.59517267128678,291.9540916568668,567.8475247032852
740,740.0,288.66936460983203,341.1403798640307,566.4056443403643
741,741.0,241.12736265701741,397.680264193437,567.2338366719296
742,742.0,263.95425288642275,357.0528547238668,567.2815886714313
743,743.0,246.35391242588676,288.48696195580874,566.9249720081934
744,744.0,293.7016075088814,327.2424540880969,566.9092847535778
745,745.0,232.97668392005409,406.41244636750525,567.6422658865692
746,746.0,238.86812428197004,331.3429781143799,567.2961075642819
747,747.0,244.62740477920912,276.2915136052807,567.3846536252943
748,748.0,257.0007237597175,294.3639337402027,567.3582352605803
749,749.0,230.27975589083093,335.97022567682114,567.0309951785782
750,750.0,245.6339834303878,321.81267083589756,567.6484057069105
751,751.0,241.49710083581104,263.6609037928223,567.5829167301451
752,752.0,316.43330656694695,318.4497422321231,567.0066506456554
753,753.0,264.00646407728095,469.28907319060846,567.5552281745839
754,754.0,281.0307158017943,396.77973925726076,567.5107132074456
755,755.0,245.01729039271314,330.05030711816227,567.5300874273678
756,756.0,285.0151349793395,344.8352788889582,566.7506913984224
757,757.0,250.4547444777208,383.3037877311889,567.081185181555
758,758.0,230.73562333579872,323.662815845667,567.7536606384127
759,759.0,252.57471848583086,279.5579266582105,567.2894942587052
760,760.0,274.5905905259856,313.7870952499262,567.5067688659767
761,761.0,233.3460083988588,367.67041390907383,566.966585999718
762,762.0,265.90532305813775,367.1552919211758,566.7587804022713
763,763.0,244.46093441136932,305.2581555458559,567.5170735768922
764,764.0,286.3369586840576,355.8648732755675,567.386589186995
765,765.0,272.36322564181324,405.38976618553994,567.3031534515942
766,766.0,257.22253389334793,375.5716883717529,567.5868169119441
767,767.0,259.76396968914236,247.39730187188988,568.0320639729902
768,768.0,372.3428599388421,349.8508516037632,567.2384465970911
769,769.0,306.7222097588235,598.029225086005,567.1050202297394
770,770.0,286.7579843033935,398.2775154940342,567.3022474514846
771,771.0,270.35649806368804,388.9639912758722,567.4046370337585
772,772.0,277.0246119903844,320.3004316335805,567.5919106791196
773,773.0,261.6177255361688,415.1475926359467,567.197174321613
774,774.0,261.23015988313284,373.24166941990507,567.4781097655142
775,775.0,262.04721518509143,304.56695921451853,567.2515906792489
776,776.0,296.5875495470714,326.07885225923644,567.2125293541679
777,777.0,262.3731429253458,454.46700140443244,567.0653997001299
778,778.0,255.50221170541425,364.8328093088191,567.5845496290202
779,779.0,251.95105237516904,319.46114588036505,567.0553164931084
780,780.0,270.32898617652353,330.3845600547093,567.7330875270363
781,781.0,212.18939312011057,354.75547005435396,568.4502709532117
782,782.0,253.19198520623712,341.6753071662107,567.9820419519014
783,783.0,262.9313283473229,284.4942332890243,567.3897506893151
784,784.0,306.21659230499876,324.555372046304,567.3412630915635
785,785.0,252.3731568621085,463.24077995537647,567.494917270565
786,786.0,244.99136183202427,336.78230094845617,567.6755405912519
787,787.0,238.85650672001475,300.11181534077826,567.5274785614669
788,788.0,295.4358451338953,332.89419272113855,566.4919514936839
789,789.0,252.7936562120977,381.0858109472861,567.2589786800122
790,790.0,290.138688985675,403.6481633906337,566.8804949146617
791,791.0,259.3178309812103,297.6454414533349,567.9325813055599
792,792.0,315.45134433530495,336.3920409409842,567.312855716704
793,793.0,268.35753562534444,456.4962036675338,566.6774308997269
794,794.0,273.6683628186424,365.00936696453584,567.3834515113414
795,795.0,250.9990719177685,307.6340183875526,567.6009311611836
796,796.0,282.54402678493256,322.9365582833173,567.6768134277652
797,797.0,259.7062091167553,382.9167508063534,567.2073708459009
798,798.0,292.827611988412,438.20181495804246,567.0919941634897
799,799.0,262.85194502433615,275.56297085734735,567.6394634994365
800,800.0,300.43147125684857,305.14652013926434,566.8656396094384
801,801.0,249.14646382942027,460.21779803867173,566.6389463327923
802,802.0,250.71598811290173,341.144407935956,567.5126722242137
803,803.0,240.76893583469126,308.31723470129515,567.7079157408245
804,804.0,264.30594686626233,305.28946529461984,567.515003311609
805,805.0,243.51823994726132,393.87146656527665,567.250558011404
806,806.0,268.6538545470385,378.8521900157135,566.9319809963006
807,807.0,249.23765188424483,288.4110802912376,566.9633525468887
808,808.0,288.96613564700175,330.1357546251239,566.9991312619304
809,809.0,265.8452847547543,402.2606092137754,566.5823446368075
810,810.0,266.75621917863106,372.8444263316638,566.769022051911
811,811.0,242.74152337947763,295.99362224164963,567.8291104812845
812,812.0,247.68492170120808,292.5736368886543,567.5650376680181
813,813.0,233.96761418433772,347.87969211835787,567.00732548981
814,814.0,258.3236711266712,367.9027997621248,567.3007263326288
815,815.0,267.8886989487719,271.2060679701233,566.8353133912194
816,816.0,325.12931862635224,335.07358477383536,566.7426879160234
817,817.0,249.51772187831656,461.69030841894147,567.7551659990943
818,818.0,265.0905343753886,359.60584714363904,567.8305737693834
819,819.0,249.54724434869868,313.02917579507556,567.1631833970345
820,820.0,293.31449291862117,342.19598706353685,567.0507064903543
821,821.0,243.36543445434614,391.0603982672736,567.6630392896328
822,822.0,263.7122534622421,374.99089821296843,567.1498333893499
823,823.0,247.94278065816906,279.9795502675742,567.2653937257708
824,824.0,285.9652054809027,307.6789641015033,567.3694551799288
825,825.0,245.7716327942514,410.3608065180577,567.4221944519062
826,826.0,281.5190993502989,396.22092444380115,567.0074879882899
827,827.0,252.14764865360016,307.7451354316812,567.1602169746709
828,828.0,264.22582821276853,331.13335606013345,567.400196074671
829,829.0,233.35877412493733,367.8082823968123,567.6956807178759
830,830.0,261.0186932837344,386.83951273983126,567.0362196042527
831,831.0,273.4645945075007,272.72662727924154,566.9751145922842
832,832.0,359.93837602395786,356.8985598183114,566.641425789707
833,833.0,295.8355050331203,518.4332015619441,567.2939660943224
834,834.0,292.48987171189566,379.81690111186083,567.1895251243707
835,835.0,249.11958450528044,375.20202958840036,567.4343475696134
836,836.0,271.4885935057612,310.7285589479758,567.5355622022491
837,837.0,260.107305771944,413.72904675896564,567.1151303162789
838,838.0,288.274031918211,408.58045193290377,567.0825773071708
839,839.0,265.44822347515077,302.00391389236586,566.9766925571064
840,840.0,319.7428715514917,352.79608649083326,567.3757051149839
841,841.0,242.49364359516366,417.87829935438157,567.6138288629006
842,842.0,253.64514440081877,329.7308071559549,567.7386751236704
843,843.0,251.7081227192482,312.973574237633,567.7382389305494
844,844.0,309.9847580394287,374.30349145682163,566.8886507001164
845,845.0,248.61759009084034,373.2660544382282,568.3160590025897
846,846.0,253.72740754352873,351.32150971621894,567.2590496194383
847,847.0,275.6771412560505,279.68931041012297,567.0530143087815
848,848.0,285.55503072663265,278.4342077901048,567.6829331887932
849,849.0,251.69460185757612,439.70600761100485,567.4793115032352
850,850.0,257.09003001171675,325.68620224067894,567.4141729664927
851,851.0,251.9368529641954,331.73120168040003,566.9512731198527
852,852.0,280.9879374296871,331.2368646043875,567.1474465716767
853,853.0,249.292888110604,399.0945064873417,567.4246940958546
854,854.0,280.6919073286996,400.78408207399633,566.885767956351
855,855.0,270.21691831122746,298.8589848667061,567.6050884311398
856,856.0,302.0871836600727,317.2711974634418,567.34860018552
857,857.0,260.4748630480725,412.6450666109221,566.596370481948
858,858.0,265.7758989552412,347.3219576274368,567.3538190231769
859,859.0,224.93586506413172,298.58393682134835,567.8627033007226
860,860.0,255.08277609585562,295.0041621638002,567.6748460800148
861,861.0,249.29126141829153,393.30050892189,566.810562669076
862,862.0,266.6230420072219,399.3586385268653,567.131248666719
863,863.0,263.0740965609645,273.6937698438319,567.5225410517104
864,864.0,327.34396742549507,319.9694439626702,567.0369700803197
865,865.0,252.83732857878445,465.07628281636335,567.2062210417057
866,866.0,293.5548802989325,370.2054105404386,567.5659466667033
867,867.0,265.4196866743716,368.71253711033995,567.1570892793277
868,868.0,281.23845069056836,308.5932003909767,567.355506807263
869,869.0,250.81911322539196,402.56670508955125,567.6993520390762
870,870.0,250.32200962901962,324.7842401973298,568.1014475273587
871,871.0,246.0858805564043,277.40412422923237,566.8432958346878
872,872.0,299.9968090986357,297.7374863363126,567.5075201581822
873,873.0,267.2993450151915,437.8712133579227,566.9905020144207
874,874.0,274.33523300618714,362.6942883921035,566.4381008568762
875,875.0,238.07706130866532,300.66417837530287,567.4015497720754
876,876.0,278.58388195250933,310.19213237984525,567.0468805361294
877,877.0,278.3448462620615,400.7698176196594,566.5537269825162
878,878.0,283.416540576237,391.550675647535,566.7276709987998
879,879.0,231.1861819448489,282.7256658422683,567.7049459927588
880,880.0,294.21002621268906,286.6328944526159,567.7091922470819
881,881.0,243.69332209694147,425.8795542311682,567.0338969149474
882,882.0,248.02744463851218,317.72207736263454,567.2373378609898
883,883.0,232.5129861680761,291.6691707811237,567.8351919400168
884,884.0,263.6360042371949,317.2774695469402,567.3812920480952
885,885.0,243.9108026391644,335.4239663379538,567.2324808995236
886,886.0,272.3612270769739,359.30944943141765,566.8086357576893
887,887.0,275.01490940011024,305.75412450771285,566.6288447060758
888,888.0,279.9233651147992,310.73302638512837,567.6040048069844
889,889.0,246.0961547934738,390.7898976293387,567.346221301225
890,890.0,262.36513102869543,357.4990293909078,567.3618045969218
891,891.0,258.27550824176456,306.832292581095,567.4658703498978
892,892.0,267.3301088354111,320.75770245721566,567.9424612249219
893,893.0,224.18839815950204,328.0557711535022,567.7684411030067
894,894.0,283.72865546975294,405.72080085370277,566.9838655052312
895,895.0,252.40844998301185,267.6946323682958,567.6199185025
896,896.0,375.1262409665359,368.8026817748856,567.028766532487
897,897.0,305.4889453124311,568.1187175945223,567.5989391332827
898,898.0,297.2165301571112,420.3356898799699,567.2366927791235
899,899.0,253.4450900286492,369.51272044073613,567.7279784554403
900,900.0,305.24625721378794,360.38002524414964,567.2562459601676
901,901.0,262.762004236018,418.44414875873645,567.6962416432077
902,902.0,262.09488340845655,360.67953044807956,567.6409219897628
903,903.0,274.98181936906246,313.4457454514963,566.8375268805008
904,904.0,290.28377637804437,303.6739591154064,567.4791694347268
905,905.0,267.25032587988085,451.92354236772064,567.01240071253
906,906.0,242.99505876846288,330.0381129664793,567.8977776875122
907,907.0,261.7202222326015,320.6789873126073,567.1649115936158
908,908.0,327.2766328368398,402.05828549786577,566.5852815347951
909,909.0,249.145095428477,386.0968039200944,567.008483867544
910,910.0,308.1189828389062,416.85423381957327,567.471114646998
911,911.0,275.9754696579233,319.12220798123894,567.72847830353
912,912.0,290.8507592416956,301.28330998495153,567.6315854437934
913,913.0,247.67216589042187,447.6647128918028,567.2104936723242
914,914.0,276.1225977062754,381.23221325245146,566.8470741446168
915,915.0,268.0830701231654,343.2882708267842,567.361881541141
916,916.0,280.5774426959275,337.6821161322424,566.8930836654292
917,917.0,242.2405288249589,406.134980617927,567.3994801604656
918,918.0,253.48538279571375,385.8706561205223,567.6133278623076
919,919.0,253.29705960003898,274.23640555236256,566.7238653700758
920,920.0,319.3645253534072,373.60858602783003,567.2054129866134
921,921.0,257.24145043266657,413.64749735977165,567.1365525963527
922,922.0,266.58199677364826,357.56071663262986,567.3684355523665
923,923.0,265.88618768813143,331.8789411916035,567.3029903059252
924,924.0,276.48225675957804,344.59496848165725,567.57666488866
925,925.0,245.66867213810815,363.4157939371354,567.8062639320926
926,926.0,270.05194738749685,408.031223444069,566.9945148884606
927,927.0,275.69740753719145,271.7611103252827,567.3440456214643
928,928.0,338.03312609390434,348.5438188532586,566.7361558817108
929,929.0,260.64728547869396,508.7248796140367,567.4503014544589
930,930.0,267.5950908814269,371.99477533712286,567.1859408620644
931,931.0,248.53789490043656,312.6230259554791,568.1315144783932
932,932.0,276.3135661839551,341.548170949365,567.200428685291
933,933.0,259.11113629187616,362.83350781395035,567.1342008184988
934,934.0,265.42938373222717,373.71349566329,567.6430232088891
935,935.0,265.884841989816,288.70045796749525,567.2007940927398
936,936.0,295.51007490426105,308.9511790609347,567.2932203124537
937,937.0,278.79607903721205,465.7121058558643,567.0022935795394
938,938.0,259.6438088919308,357.61330392119555,567.3946736914197
939,939.0,244.66662528924854,307.6994364956008,567.7038734212214
940,940.0,275.26046722017577,302.47060985030726,567.6104874083303
941,941.0,257.34569083547865,394.3803258139593,567.1552748095305
942,942.0,253.0072039823955,339.1216486486323,567.5615527970729
943,943.0,244.0721824082741,257.2513948098429,567.4547571591152
944,944.0,307.7966149962762,329.9658879650907,567.9278932817072
945,945.0,247.71368296499514,463.1523918203875,567.7256413245816
946,946.0,243.43172728183345,336.12279128804283,567.5742649434047
947,947.0,240.07718895935122,312.256886726945,567.9203503595575
948,948.0,273.9016954928707,330.7430553527262,567.161758297892
949,949.0,266.97585627859974,398.31315254372987,567.0691516161498
950,950.0,269.48807812433176,394.16000424051174,567.9266590790153
951,951.0,239.86767666770658,270.5986391599112,567.4384387425627
952,952.0,304.1712484900185,348.6767621033563,566.7267503110868
953,953.0,261.5835710899892,409.4830373468446,566.8633227101301
954,954.0,284.6159129338315,381.54862864746804,567.1454606168305
955,955.0,262.86178423595936,343.05693369091927,567.7553750072829
956,956.0,256.7063050892425,329.9271832004527,568.1171880427123
957,957.0,247.50471162281465,346.0049698640484,567.119097476201
958,958.0,270.2144486103533,394.59152182924544,567.1681304886442
959,959.0,272.4037097440867,256.19454611925465,567.0483821979384
960,960.0,345.75057903104414,357.1754430889121,567.3051700214202
961,961.0,254.29606143635792,521.4054540959836,567.6739035887283
962,962.0,284.25416520439705,413.6450269574005,567.1416408003316
963,963.0,288.63575067744694,350.4841563936626,567.3994156131785
964,964.0,334.6437683270565,398.0149214464649,567.294989651506
965,965.0,268.53422669140576,443.8356522426642,566.8444749630702
966,966.0,267.72643208518576,360.49743572631235,567.0832351974894
967,967.0,268.58406652956285,296.47787149699303,567.5127793510841
968,968.0,284.80267639110104,313.01176835217035,567.543830547688
969,969.0,252.05278653375998,408.3979656639769,567.9775836861762
970,970.0,254.79220354783737,330.15258292033405,567.275808741982
971,971.0,263.12743254054715,308.43916092611533,566.7734276274794
972,972.0,265.2062810652738,299.29048579171933,567.6273556732446
973,973.0,267.897864975542,384.3010096555731,566.8516260559388
974,974.0,297.0757648299854,427.2616999651903,566.5413330520062
975,975.0,294.85643903654034,315.4279284483868,567.3710811160515
976,976.0,267.990460763736,281.37138722303075,567.7991961180254
977,977.0,242.5500646422503,433.76723433462377,567.0247658492592
978,978.0,251.12459878697987,341.58865817278894,567.2663652286217
979,979.0,242.26958503044958,324.34750483504985,567.6098917210346
980,980.0,292.61022121594095,327.68550098235534,566.7727957792233
981,981.0,271.88464523176066,427.28813361943367,567.165161962458
982,982.0,245.9921943793011,341.02220468078525,567.8276286970961
983,983.0,217.45476261751384,271.8638739910991,568.028407922606
984,984.0,309.5959453297032,341.3506024717745,567.289542710834
985,985.0,261.4952329985836,440.62694701780384,567.4298161166737
986,986.0,294.3009120563071,382.08769988824054,566.839025924768
987,987.0,245.6392066941881,336.97400494738275,567.8797733725116
988,988.0,277.6876217699515,343.7079026174076,567.8191859064742
989,989.0,232.50108563093355,362.68702132332953,568.1944381035621
990,990.0,285.69978208708926,430.5743373693841,566.5180390513968
991,991.0,273.33412289618735,282.80244988997305,567.3301807229883
992,992.0,347.81838056548304,363.32980941443077,567.2018273763549
993,993.0,267.02792723993775,520.9149505867824,567.4337657883035
994,994.0,299.82461808423784,428.56389022807497,567.162720387571
995,995.0,280.9317204625434,358.8706489587649,567.2610491894714
996,996.0,329.3823505840707,374.5739539513741,566.2895829379197
997,997.0,301.57261911617894,475.7925728907811,566.8402865054419
998,998.0,285.8568961955979,409.38734192147683,567.105542933154
999,999.0,287.76951861439755,330.41923191239505,567.5457009014289
1000,1000.0,363.6735790855375,418.0755472856393,566.378032332809
1001,1001.0,282.0024235883138,500.21899814045355,567.8452105559224
1002,1002.0,233.31955999569263,300.79522035641816,568.2930146206884
1003,1003.0,272.9934341286475,306.6540127759537,566.9581693577272
1004,1004.0,280.8048590154225,325.3340398816614,567.9555087350027
1005,1005.0,280.1484638473812,431.4549339961979,567.3837098140076
1006,1006.0,248.44868045602752,377.782380084334,567.7113615639613
1007,1007.0,278.51645606029996,265.3668070037408,567.5937328627944
1008,1008.0,376.72502549584823,408.0919753449909,567.2798271608827
1009,1009.0,279.06088475948167,524.063715591645,567.8320046075737
1010,1010.0,293.5105277862576,390.1918738214863,567.2311730294141
1011,1011.0,280.6039769479525,362.27800434801645,567.7600577215414
1012,1012.0,303.5232386278281,342.6567657350476,567.7610790014784
1013,1013.0,310.1238357112769,458.2742518662555,566.6949581836795
1014,1014.0,308.8441117403996,441.53156570142045,567.3271184849652
1015,1015.0,295.01318132810036,333.179085756631,567.2548823993163
1016,1016.0,378.76126081949485,419.5444072242759,566.9409889349255
1017,1017.0,327.6958337465014,533.6930628744681,567.708751609242
1018,1018.0,325.5270846178628,443.8143651192537,567.1669564434635
1019,1019.0,277.4544907823163,371.70082050111426,567.3884058759822
1020,1020.0,376.1649215285729,497.29303498058545,567.4359390911434
1021,1021.0,327.11446961130247,516.4457885718464,568.0115274387299
1022,1022.0,374.3921083951851,710.8510903682841,567.4608700390606
1023,1023.0,608.32444489733,1518.536289951117,569.5495271531078


==> experiments/figures/stoch_vol_ESJD_False.csv <==
,t,cSMC,cSMC_grad,Kalman_1,Kalman_2,cSMC_guided,cSMC_guided_grad
0,0.0,7.741572479414298,10.930213576604253,0.5356805319672787,1.1708146110513729,9.50550308463565,10.99729847505053
1,1.0,6.979484117919615,17.40193302749865,0.5352876991006921,1.1724716060749252,8.549538036233542,10.334351548903962
2,2.0,6.90854993477501,15.949659994099246,0.5356840704593899,1.1717593641383584,8.39602534985102,10.332122164826153
3,3.0,7.1602657144649395,16.760175527944064,0.5353120362229019,1.172230674542126,8.625439885408772,10.588199963407021
4,4.0,6.955996717585535,16.48423143775977,0.5360489938959415,1.173838109215599,8.451250362997293,10.35503175137855
5,5.0,6.799659263901554,16.442231307354636,0.5357696349842742,1.170604996915987,8.360200086944523,9.997296199203543
6,6.0,7.19791227121321,17.36218501701737,0.5354889630878533,1.174296685132712,8.809465325436761,11.089656170983297
7,7.0,7.018608846271906,16.749577172714268,0.5359007458742348,1.1706466920854066,8.475170538846891,10.520029484988259
8,8.0,7.154709305802775,17.06312771649742,0.5346643070391666,1.171045260836842,8.955973165639032,10.554444333289908
9,9.0,6.839178667257092,16.67130213756287,0.5353628689805502,1.1704191179573067,8.14787336410535,10.479797444489995
10,10.0,7.001198851456465,16.94878772135114,0.5350041289150631,1.1706349181096054,8.74483483970437,10.600969824052365
11,11.0,7.124931848224347,16.891990846761583,0.5350081446943848,1.1713011647518639,8.816090712780223,10.374694917187856
12,12.0,7.04425821701639,16.72576242758874,0.5343919083647033,1.1692151519442298,8.705664628384344,10.724555154218868
13,13.0,7.167614389429295,16.797771346270068,0.5353746029462605,1.1724214095882528,8.639687841534183,10.61246824432218
14,14.0,7.034411408854083,16.387402453538073,0.5355305249973681,1.1712779463418554,8.280189366095614,9.979420051586835
15,15.0,7.058963852046966,16.788366821189143,0.5344406053892418,1.1703488858909714,8.433551261837936,10.523413125988094
16,16.0,6.971647907871426,16.65777184802294,0.5355489793409829,1.1710969353251341,8.574288704037778,10.181847125291585
17,17.0,7.040459724265929,16.957951549119116,0.5360736006823259,1.1734079494823195,8.661769947211019,10.643421601305874
18,18.0,7.1369327561479246,16.970234885293483,0.5355205308381144,1.1738558270370394,8.55586676062045,10.68931229688872
19,19.0,6.993980227421998,16.81232786376789,0.5359778269676544,1.1719536471489853,8.616408215014934,10.579417865283618
20,20.0,7.09008073283782,17.255227297827545,0.5358744773148889,1.1728104303052618,8.713226018032024,10.758286913804845
21,21.0,6.975982564905817,16.751415305477032,0.5348769539162941,1.1706392280880493,8.62522524852744,10.558233800048889
22,22.0,7.193234216607322,17.46987461344277,0.534537717110705,1.171619768008667,8.971006464848426,10.856664376457184
23,23.0,6.970034012675384,17.080718033272767,0.53533901397008,1.1714857997911887,8.633028999123669,10.411297363821829
24,24.0,6.9790131528035095,16.713519057554116,0.5347769888164072,1.171005951063336,8.629263008310376,10.525238932107667
25,25.0,7.1105870172456545,16.890035786920556,0.536002799925923,1.173262163941082,8.841628282054716,10.502409388706573
26,26.0,6.766042501246436,16.313699745647277,0.535400416969699,1.1708151910905953,7.9747341629235855,10.24309118320667
27,27.0,7.243807975580699,17.196361764233576,0.535608444856065,1.170601042855725,8.887518666612047,10.712593454696004
28,28.0,7.007292262840867,16.747451894760466,0.5355200992883777,1.1711231462231477,8.507679563536211,10.558886156612799
29,29.0,7.100793503200647,17.42890517129036,0.5343539903542285,1.170883057729316,8.94828374270609,10.976133596430941
30,30.0,7.217235191321073,16.786719159926818,0.5355914080316158,1.1732591460390704,9.105387764951361,10.639765945758391
31,31.0,6.828959845785316,16.167767196247738,0.5369800396584444,1.1721988536367323,8.305650304699142,9.895959437554536
32,32.0,7.199345367335413,16.85539304754756,0.5362318436890492,1.175597466916932,8.66346486935888,10.584489638538022
33,33.0,7.002621284397949,16.734824908297167,0.5356109832666959,1.1725451905162512,8.536530577251495,10.470156979662516
34,34.0,7.113559255815869,16.837120727660565,0.5374715970555738,1.1738415021404138,8.762362327935675,10.434285388216322
35,35.0,6.836237235035715,16.515854895582038,0.5359548383965653,1.1710905214756024,8.374643610577776,10.241593072679892
36,36.0,7.064792229353839,16.925783472452338,0.5358876179479976,1.1739195604142245,8.642877219620958,10.890326283680217
37,37.0,6.996182914262424,16.647415390169808,0.5358321796267598,1.1721439164950007,8.636654976281495,10.227610537450987
38,38.0,7.197909673154243,16.870328997308093,0.5356694822778872,1.1743643601104123,8.77567434672226,10.731765900612046
39,39.0,6.887114291574674,16.40493587555748,0.5359908485378324,1.1722398844238164,8.147762577062197,10.503844553745258
40,40.0,7.168022427530344,17.10990576466726,0.5357035972287492,1.1736169494945363,8.895880713293714,10.64815715256786
41,41.0,6.9906500552419235,16.406975586451214,0.5346643207448989,1.16964458901839,8.231985299558284,10.180610434795087
42,42.0,7.095843890732279,17.100721508263607,0.5353783191082325,1.1727770130144093,8.688821033658394,10.498143724222134
43,43.0,7.083521386522494,16.48494293351062,0.5354085248669381,1.1705484687529084,8.538862578583295,10.380861732412024
44,44.0,7.1310290189176175,16.52423713734045,0.5355583055259774,1.1725614049900488,8.514216773183277,10.397637354047724
45,45.0,6.9361507132408065,16.545164984107554,0.5357692785058805,1.1710215004289928,8.456280788577386,10.600693094338128
46,46.0,6.875003713034647,16.947478264379363,0.5360972767608754,1.1731836247037102,8.478175938515003,10.429788225340198
47,47.0,7.109884173002578,16.83519350664093,0.5354368220127146,1.1731564603196178,8.900766863464131,10.659825126900714
48,48.0,7.005585940815537,16.78071744944318,0.535786146248292,1.1735134279945756,8.694234001913257,10.442249921343107
49,49.0,7.007275625124658,16.542507195158024,0.5353746834781345,1.1721453278555705,8.381654540136587,10.559318610626468
50,50.0,7.110805276172204,17.282180847855127,0.5361137242868655,1.1715233305079227,8.843314355901857,10.746940106741615
51,51.0,6.949244384858507,16.792610616600417,0.5350760617530692,1.1702276730242684,8.396307120650759,10.309360194082513
52,52.0,6.986803763634428,16.752428841436835,0.5347399314490141,1.1727747894705343,8.40806654642953,10.570729519775693
53,53.0,6.96830532645507,17.15711523810927,0.5363547447218805,1.173320371198355,8.477767882705677,10.672750034660476
54,54.0,7.148593096417976,17.107472554767682,0.5358801233075029,1.1739105835060448,8.978811445712575,10.76426697286822
55,55.0,7.038402732607086,17.397227977819803,0.5350108821454358,1.1737015865272695,8.868418777622896,10.777762830893412
56,56.0,7.06086902742583,16.721918787822155,0.5363829038129474,1.171197947574214,8.777433485966773,10.751897098991602
57,57.0,7.017144263492382,17.01500200160753,0.5351605117826795,1.1706585478450457,8.715761619415565,10.415383702265496
58,58.0,6.9823377498221,16.607353123391896,0.5352459578256643,1.171539585268828,8.472539813395807,10.278525529477239
59,59.0,7.084049332610961,16.727914994288668,0.5353365901881695,1.1731021291750765,8.613381250499422,10.28659341184492
60,60.0,6.974237315851695,16.496907433116565,0.5347704174908451,1.171035062617182,8.367045804044572,10.583857561444534
61,61.0,6.962154686028195,16.899545172763016,0.5360609654447782,1.1723013941612217,8.489846465382952,10.74578133808721
62,62.0,7.127829951395851,17.273971591691446,0.5354248957838798,1.1726717502417536,8.94434814451913,10.667748948510491
63,63.0,6.954209632377489,16.812129476118596,0.5358251605990004,1.1716976861986164,8.476252159698985,10.644909551179353
64,64.0,6.976066168504102,16.895729170674503,0.5356975192255033,1.172374851355465,8.50124579589136,10.759773141579053
65,65.0,7.122947551538367,16.998434523352948,0.5357175859463386,1.1711593615617204,8.996545280787323,10.560861754510345
66,66.0,6.924083815374804,16.542876255164423,0.5347552943646412,1.169493322151437,8.371464056612295,10.43350753505283
67,67.0,7.195626970943171,17.080095412119768,0.5361998911574474,1.173549048311175,9.102514718700462,10.841177315519218
68,68.0,7.115196979342353,16.541257012655496,0.5353489304506873,1.1724578714815321,8.710556146246077,10.664653797062295
69,69.0,6.997538556746904,16.689785847361673,0.5360916243418645,1.1709320384327435,8.576778212755027,10.520123194584782
70,70.0,7.217806200521619,17.231556619746215,0.5350959384032481,1.1739291381448982,8.933774928369475,10.786594105516771
71,71.0,6.984192051519071,16.76964371089371,0.5357532998233102,1.171850451128781,8.474356587891005,10.18379364661167
72,72.0,6.850894642611748,16.437156628227424,0.5359471493685039,1.1711223848208951,8.203885203056734,10.40676726596876
73,73.0,7.059331455813399,16.797760218222543,0.5365913672783293,1.1748182787491026,8.613827019205303,10.447957770248916
74,74.0,7.067797045933768,16.821461077482507,0.5346574815566185,1.1708567992877634,8.663725659548673,10.274662514271562
75,75.0,6.920861057062709,16.44620289550006,0.5356917361038729,1.17238248928339,8.504409540266643,10.721935555402592
76,76.0,7.079942021449253,16.72796792774327,0.5354851854829209,1.1757389949899086,8.665372833092135,10.574144040838672
77,77.0,7.045179629864009,16.687513434102122,0.535001432863179,1.1684082612876125,8.602035357041197,10.721264341109748
78,78.0,6.988105147005602,16.69821970918892,0.5356087803477874,1.1709005702473378,8.679374924323684,10.516739446505547
79,79.0,6.8577660483910945,16.445567662730603,0.5357549521517376,1.1713091137642486,8.360013021906044,10.52911360637071
80,80.0,6.9941281252023835,16.868020141891733,0.5352179259366815,1.1693788519167976,8.728159583415994,10.289577638300962
81,81.0,7.069248559077178,16.40803914150643,0.5363889051487111,1.173703100518401,8.468031771305185,10.590063952667562
82,82.0,7.088704766687956,16.76058712490209,0.5355621995005857,1.1724953457764293,8.772049459222796,10.463804967409004
83,83.0,7.081129156868651,16.67682431123953,0.5351557790755869,1.1733987017164478,8.622479006356443,10.436574455890113
84,84.0,7.038493507200944,16.57654335997406,0.5342063371232951,1.1692288594939557,8.440978241088475,10.498168008940839
85,85.0,7.0696423640644745,16.99667234855423,0.5353985236058842,1.1716360472836183,8.450593682155414,10.784310913321702
86,86.0,6.898845791850738,16.411194902875025,0.5358824081262155,1.1696184062000228,8.49844439023888,10.32069638985314
87,87.0,6.998961755329389,16.62977039877291,0.5342445866113544,1.1689022110401281,8.554406257288914,10.257298317666377
88,88.0,7.065529676272647,16.90361004883194,0.5357415005538309,1.1748081223457127,8.363962087231755,10.71759943180991
89,89.0,6.962992599712839,16.849509218898312,0.5357240027659658,1.1702356822831594,8.602186471405954,10.206343327861669
90,90.0,6.990208019457571,16.618307054528564,0.5356417630521769,1.170444018275075,8.422895233589255,10.646236850446876
91,91.0,7.064462651767761,17.00487907511653,0.5356052341122541,1.1704593746877727,8.784143187660389,10.489095301159887
92,92.0,7.0469451656619,16.858580584122127,0.5351423711943275,1.172529542779187,8.665084541595737,10.650264805819306
93,93.0,7.000868812776572,16.999314132902004,0.5353450234351631,1.171467233244619,8.82393431809347,10.535485494355715
94,94.0,7.091409050379382,16.68275094159289,0.5353293457963261,1.1704043562248676,8.767266123360491,10.600825716619882
95,95.0,6.901666112444642,16.71222800413414,0.5348951640060682,1.1705600169998782,8.368395862123583,10.360823188221934
96,96.0,7.13225966811943,16.696416239554758,0.5354955781225252,1.1701649014016107,8.659037231669267,10.64294415728277
97,97.0,7.169650149404098,16.669397559741537,0.5352654817967131,1.1731773031209545,8.756504006169589,10.840802522425966
98,98.0,7.064219896838677,16.88422832703507,0.5353353978145249,1.1731228298501013,8.854613430004486,10.40541439388361
99,99.0,6.979737737207515,16.885207825046283,0.5362152269580008,1.1712391999223688,8.699778778383509,10.418240700442308
100,100.0,6.989782557081822,16.71659110785683,0.5347898008652419,1.1704819363504397,8.47976918584633,10.514265901251495
101,101.0,6.999158538309151,17.05679493676804,0.5346293190929237,1.1697064761232518,8.611471289252329,10.623998334874848
102,102.0,7.081233838702769,17.155027465360575,0.5362166594256603,1.1718417595653392,8.839118473441356,10.81540459112076
103,103.0,7.016903424118447,17.24421798000185,0.5344761115144345,1.1706768600979038,8.861441361412865,10.530637134517555
104,104.0,7.073154213831636,16.63966585294596,0.535458340652854,1.1727821406828216,8.806241164100973,10.45477517251714
105,105.0,6.979671006635814,16.848934721183,0.5348412357085576,1.1718580795409144,8.351467499912296,10.656683538769125
106,106.0,6.985904706393423,16.35828672507312,0.537503069787784,1.1727016315286336,8.435319911547287,10.47920027461801
107,107.0,7.068122683830218,16.489747660514226,0.5348852579473065,1.1704010291508637,8.596776174861095,10.411360481940587
108,108.0,7.109902099291588,16.55148493463422,0.5362341479801692,1.1728162592527167,8.753296583799637,10.306809721877729
109,109.0,7.002730018765881,16.930106441094313,0.534741937458344,1.1716158860571522,8.400081014789258,10.429072059981172
110,110.0,7.094179494594542,17.16999853706371,0.534854557437493,1.172905217240492,8.944974554478257,10.797448110922732
111,111.0,7.059349409363525,16.66222881282184,0.534554951614344,1.1718556756873735,8.63201489901657,10.60244535802343
112,112.0,7.018328645024426,17.022240607157315,0.5345673931001359,1.1713981776192801,8.584381133194698,10.413860032981132
113,113.0,7.107958823822747,16.556517380779542,0.5362455544258552,1.171970648285718,8.782020470030728,10.610586660071734
114,114.0,7.024102845251075,16.89727817541967,0.5361873791569894,1.172834781625456,8.530364016593037,10.6157543493013
115,115.0,7.04741459503206,16.913079811551693,0.5362729023072541,1.1718049335284138,8.6733477411776,10.678094191820652
116,116.0,7.072352571640435,17.01591607441186,0.5352435482683132,1.1746678079070465,8.80221333729418,10.552905717012305
117,117.0,6.981852079430006,16.91183855355925,0.5357178856028139,1.1726315196782677,8.506406579559307,10.639260812854896
118,118.0,6.907937565110565,16.469834793122477,0.5358499801649084,1.169980015674752,8.350571704502906,10.348162525083296
119,119.0,7.079667329477397,16.66230970290612,0.5355468071167401,1.1708235815689148,8.64385178742355,10.64864822157991
120,120.0,7.070650925159196,16.93333366936788,0.5349561139449744,1.17001244590674,8.653946016924007,10.865118877752822
121,121.0,7.095592077509349,17.433284308062817,0.5344142619551077,1.1706459338696633,9.055883265208086,10.425299581691345
122,122.0,7.028444823044346,16.87474715043796,0.5353306730145453,1.172517343344076,8.64939864569931,10.57943417673242
123,123.0,6.969743478967141,16.273839385571115,0.5337973178208394,1.1704961650792014,8.383666387097614,10.167614072952217
124,124.0,7.009010282059605,16.75548035989737,0.5356530249742535,1.1713172923624517,8.61966188538389,10.502956858178363
125,125.0,7.011436164721967,16.87407737769459,0.5352362799038548,1.1700321024411167,8.615091540525258,10.777207305626325
126,126.0,7.066987873467585,16.744110824001332,0.5354825021006157,1.1718155406293185,8.609658244276908,10.523064631238723
127,127.0,6.9337850323238115,16.77250597175481,0.5354481936046165,1.1716820168805906,8.535555021062455,10.519704243595486
128,128.0,7.179638722585849,17.464794756058026,0.536118493845156,1.171540668850288,9.023153677519552,10.703324290982662
129,129.0,7.171902486747171,17.520969432896162,0.536622863959963,1.1749568726958604,8.917398712244898,10.888229563047426
130,130.0,7.197044923591948,17.14457642089264,0.5353632403266189,1.1719745346676909,8.975980313409874,10.388728012078351
131,131.0,6.822419076273486,16.36601361221852,0.5357409385000469,1.1719175670100865,8.247496697570767,10.435418069731975
132,132.0,7.015725647124439,16.871114374306476,0.5355272771709175,1.1728766152734047,8.660034427899124,10.547552859736319
133,133.0,7.175251677037869,17.64967968121771,0.5356461173867103,1.1703288868921273,8.997963933862415,10.928954776426549
134,134.0,6.995690614585951,16.782193425471707,0.5355144543683039,1.1719683898967335,8.505503565988034,10.442040712563369
135,135.0,6.958550402797211,16.694080958748483,0.5364798083431731,1.1713427697616234,8.370632253548232,10.475190381817097
136,136.0,6.84265884207881,16.290066506464804,0.5350198935393814,1.1720641060481753,8.332795784257506,10.401378639299885
137,137.0,7.234916173216729,17.093171412282334,0.5349590402274801,1.1718100203356019,8.791321924696655,10.659157403157703
138,138.0,6.841751858400985,16.26578915207122,0.5348022352043789,1.169284290961283,8.142720847990478,10.198673285223798
139,139.0,7.170408443484067,17.329809672875765,0.535470495732011,1.1734355131431131,8.914082952919449,10.965150721666541
140,140.0,7.115583418879354,16.774889388755497,0.5348951707031239,1.170545277970353,8.876107073320345,10.351806411750722
141,141.0,6.925541650865847,16.522333136915858,0.536370671772315,1.1738649025181547,8.449336485144665,10.363445742194454
142,142.0,7.057025116600145,17.330779555243637,0.5362196724331749,1.1717401358497608,8.791835017316982,10.645408382863843
143,143.0,6.911959966819101,16.406793407318006,0.535177422174395,1.170667882093138,8.244647292440826,10.217097876353877
144,144.0,7.129455225109247,16.80708953149606,0.5361055448007219,1.1712221626993027,8.772607796371572,10.431537683226336
145,145.0,6.939943205344386,16.694136344451337,0.5363916754105593,1.174259581283182,8.40887438264689,10.595394196276924
146,146.0,7.01452762232171,16.685036567256123,0.5352850822835145,1.1709640861079649,8.599526063048971,10.381775641016402
147,147.0,6.964152437680293,16.28234862575655,0.5355685977369893,1.1722602186002626,8.499704300128721,10.323624166365864
148,148.0,7.098622646255776,16.944323118723847,0.5353208166438277,1.1732444563945201,8.532870165830058,10.834906707875641
149,149.0,7.082659257176123,17.0664161634296,0.5352712951045809,1.1713067875718781,8.983597355750513,10.781522842822428
150,150.0,6.949936668818618,17.223354520699562,0.5350826908489632,1.1699410451086376,8.756125857236148,10.698660294836584
151,151.0,7.057021481619551,16.71256600479355,0.535188443022388,1.1706860124321652,8.467658591612114,10.530268219866624
152,152.0,7.074551391431829,16.76537926143613,0.5356983049125775,1.1739495790059549,8.546843307599572,10.304617389817654
153,153.0,7.098643954366039,17.015753947661967,0.5367501475754015,1.1749787133703435,8.752163500459728,10.696508240405993
154,154.0,7.02845262462032,16.75902342138545,0.5346133553334823,1.1709086457852569,8.581367388242183,10.312081993828311
155,155.0,7.042443788917736,16.679092471352476,0.5357480369830735,1.1709175786911115,8.508080800408296,10.343277571151507
156,156.0,7.083611334148607,16.88222983336107,0.5355226304296327,1.1712340101427103,8.650120625695845,10.58788647440529
157,157.0,6.8453372109133035,16.320194619810906,0.5354779303316649,1.1701969279807638,8.129130107676081,10.35924527310466
158,158.0,7.081016617247991,16.62064992124412,0.5362514301483906,1.1736774898169802,8.744193479999456,10.330897789248333
159,159.0,7.116206441598217,16.734208899001775,0.5351677833681526,1.1717113686888874,8.584727630155749,11.00085040582211
160,160.0,6.957170940136919,17.332491909682805,0.5350023476601456,1.1691629800263579,8.791369421967836,10.465076092517029
161,161.0,7.130612831863095,17.154075755486105,0.534572001031264,1.1702213185094767,9.047480185371038,10.723045220470475
162,162.0,7.064965339625694,16.82877523191313,0.5346748072341222,1.1707151149131967,8.670393865877452,10.592114681874726
163,163.0,6.983902929332663,16.959007955310653,0.5353904789926683,1.1712793139782118,8.58779966616966,10.514475025051535
164,164.0,7.324963754495992,17.023312551231303,0.5350865977644064,1.1718345255376743,8.915700373033086,10.672106274231476
165,165.0,6.854504247459848,16.397492280346842,0.53461851709688,1.1716710663064995,8.299019909194586,10.282684476146631
166,166.0,7.065278733715773,16.96747744642201,0.535912869940775,1.1711843725816407,8.65690665031991,10.669580979561589
167,167.0,7.0884527808125855,17.145616107080368,0.5361291458786221,1.1751013951414768,8.685089152067643,10.85100946324751
168,168.0,6.92492772569767,16.426230233437433,0.5347542100819465,1.1734128678984388,8.422781970350112,10.336817486286506
169,169.0,7.05038596058556,17.205874419122484,0.5374011394569663,1.1726014777475144,8.836260617818894,10.702679876812534
170,170.0,7.013591109477983,16.820092974533264,0.5347703702589358,1.1719242086511041,8.867665971549771,10.38454672802767
171,171.0,7.022798208220986,16.87105581122931,0.5347136670497492,1.171554689490595,8.536352538716514,10.673921427388525
172,172.0,6.960266647803405,16.737740514547706,0.5364137832390442,1.172905265235121,8.613791041405616,10.568263372371604
173,173.0,7.081190415079945,17.205879833712636,0.5358451369857654,1.1731393975660416,8.746684153654227,10.472628669867175
174,174.0,7.005539704580683,16.96106484601658,0.5348089557951126,1.1702244468053955,8.494522797034236,10.753087598955702
175,175.0,7.006878332595441,16.908354541803778,0.5351133449577087,1.170959545734844,8.733053822648213,10.698765282866866
176,176.0,7.255661934402648,17.2544418567726,0.5344194063309982,1.1703412474814778,9.036383525978572,10.9801317013341
177,177.0,6.8887404769667056,16.442114405978106,0.5356806589803588,1.1691089469452152,8.322463467209152,9.967483182102502
178,178.0,7.070239874276213,16.630783654389006,0.5348586160216585,1.1716574157273627,8.429627664321302,10.592033686525722
179,179.0,7.027531913125984,16.994417210697083,0.5356414219077389,1.1690344876383665,8.760194407967756,10.510728715498118
180,180.0,7.007653630354426,16.713762507126937,0.5366653843203032,1.1729964093976202,8.724513813396861,10.529882551403762
181,181.0,7.145272792146671,17.141048282056374,0.5360780496218066,1.1714591290666927,8.652256481873874,10.662976554881565
182,182.0,7.01441974596901,16.7968027876173,0.5347534496324675,1.1698768486690223,8.645653931156454,10.527463481539208
183,183.0,7.131063367267648,16.893256271249808,0.5347704847303263,1.1728255698379781,8.897916958453543,10.529454116221256
184,184.0,6.956679398574,16.61850150725789,0.5353696824336315,1.1721053984997298,8.2736471072053,10.51573954793208
185,185.0,7.078140885071435,17.20907767878135,0.5354697195832543,1.1723951349653068,8.83126678307673,10.780517845939498
186,186.0,6.933984477692559,16.733192047766853,0.5354622923060619,1.171094707259222,8.474336829450582,10.485538016182172
187,187.0,7.115939566004444,16.769178185839138,0.5365320595821043,1.1718527153781968,8.696680832936208,10.43481754794407
188,188.0,6.977702354284312,16.575294610280245,0.5368331007736035,1.1729424420496948,8.501767221953106,10.421432251945637
189,189.0,7.110494900918103,16.836992717710338,0.5366253951576468,1.173300332612483,8.729254750896784,10.761543911409087
190,190.0,6.96898802722479,16.428798223587318,0.5349357956010773,1.1709898259396192,8.434448873546629,10.430964000849707
191,191.0,6.8887972346006014,16.50886064174057,0.5354355969643523,1.1715150335575004,8.415460761012865,10.528044790641086
192,192.0,7.074217428479515,17.02869050006504,0.5346913378663757,1.1702450229608454,8.904581316801929,10.574007396737871
193,193.0,7.129837792281969,17.090269674681032,0.536556066548204,1.1722062307286143,8.712259043491956,10.823201403059592
194,194.0,6.906257708166249,16.611259563903047,0.5355768405331108,1.1712185509869795,8.387908976956577,10.50854734383002
195,195.0,6.966893210508039,16.556082799500377,0.535549706787116,1.1711929357830766,8.593351441389117,10.71121536417831
196,196.0,7.205725228137235,17.307601451306446,0.5357312145603704,1.1724358391551646,8.68921143197527,10.778001774347457
197,197.0,6.96644075020895,16.68738701962487,0.5351794596023056,1.1732476064697352,8.512162123092892,10.371447774394683
198,198.0,7.0808510352104,16.781909034320577,0.5352252658019849,1.1733110706508938,8.511730113202292,10.497434542432227
199,199.0,7.081969094445097,16.94529242695026,0.5336886322175355,1.171586716663581,8.785937312672566,10.671566559803502
200,200.0,6.923229005705961,16.707848414510973,0.5346673986420993,1.1708207973070928,8.451896061594697,10.196433154756859
201,201.0,7.250598376356147,17.26295008005906,0.5355513136717172,1.173642865842981,8.984165728740328,10.849359410923727
202,202.0,6.899767243484156,16.650015813404142,0.535906901995451,1.1716424971413033,8.253599212804199,10.502322314401725
203,203.0,7.23591226516742,17.523376360692104,0.5357780956617634,1.1739014086437027,8.994567951528344,10.658486777157021
204,204.0,6.965910503518952,16.59244008219211,0.5350518394777694,1.1714502856949733,8.415115207514761,10.456760835497853
205,205.0,7.0382633268745565,16.71225220134779,0.5368025146827456,1.1751400210675134,8.585057683549865,10.418409292899875
206,206.0,7.013700407951112,16.971288975758043,0.5354239340321922,1.1717660956440268,8.74287282533637,10.574724885111717
207,207.0,7.159014646824403,17.02654114341986,0.5359012991840137,1.174649913934122,8.855469660157382,10.807786056586222
208,208.0,7.025146303132039,17.100223962370173,0.5352796466000885,1.1720081902383668,8.792218943325194,10.570676154025433
209,209.0,7.005588512647055,16.48526073101734,0.5353143579025925,1.1728841695226688,8.591335228606292,10.183907603952344
210,210.0,6.966009816022313,16.306837333070852,0.5348710599940637,1.1709213796814495,8.221598087007267,10.447212083540592
211,211.0,7.1354602806704825,17.15689298858608,0.5352071828459998,1.1712080772170799,8.84687730305773,10.495190979770435
212,212.0,6.908594197006913,16.933301964000922,0.5352132393315017,1.1699330565335544,8.35929565897627,10.644029376431394
213,213.0,7.17591080235383,17.296325049473104,0.5344710829839343,1.1727297002202677,9.017688981612286,10.731097866144346
214,214.0,6.9021439429972755,16.398762724768208,0.5350539502299843,1.170982144783932,8.5891116467325,10.167150311620095
215,215.0,6.982140953259183,16.902430221255663,0.5361832306352735,1.1717061467640337,8.50202706079808,10.650562786249466
216,216.0,7.277065285448084,17.747528491413735,0.5358106327854845,1.1718517811680296,9.154154177838931,10.980725428701051
217,217.0,6.769236952809195,16.816264335433818,0.5360653946848094,1.1715691220583044,8.456801372132613,10.511710513713707
218,218.0,7.144037113022681,16.73844753040011,0.5357469111423658,1.1713986842143442,8.802420017626696,10.71230242758032
219,219.0,6.990696978017208,16.7945286217761,0.5348050146740435,1.171239519675013,8.537754727153612,10.462252085904675
220,220.0,6.982434465431111,16.762736828902483,0.5347957264812537,1.1715756261805137,8.602065691968077,10.267050518532999
221,221.0,6.965638528465407,16.55428363245168,0.5355024289865812,1.1702600238846885,8.323294091350274,10.319203985746235
222,222.0,7.25453058421114,17.43112769837024,0.5347721929430435,1.174266124431167,8.970224676730812,10.754939480412222
223,223.0,7.0081177253325135,16.51192360216884,0.5358115929513285,1.1730647622064376,8.417040861286896,10.575414346427374
224,224.0,7.076857910442268,16.694260454277668,0.5359798303757249,1.1743969278532862,8.779348014679487,10.49581438171207
225,225.0,7.002507349039708,16.799026792041754,0.5353134208746728,1.1711606614026884,8.539153345694178,10.637171078250978
226,226.0,7.189816931317837,17.32512255072046,0.5350001825220567,1.1686063356516814,9.053670115130073,10.627105373071535
227,227.0,6.959969217007542,16.70717527008402,0.5355991757614678,1.173962049756224,8.339017296356038,10.490151953843803
228,228.0,6.947438606535378,16.681378085483583,0.5348557563470212,1.1718624796915347,8.412097590394573,10.318519098050048
229,229.0,7.1691179453591305,17.251627019828366,0.5348606029654595,1.170665250812239,8.831412782316725,10.872050936370101
230,230.0,7.072808198931509,16.990863976555463,0.5352682383417097,1.173030034599662,8.776606066784874,10.660374150699786
231,231.0,6.823825362790167,16.34862932700057,0.5362544307414394,1.1729329406660114,8.461986143214618,10.200414427979252
232,232.0,7.3265787704103875,17.31309964177267,0.5349636088632064,1.172071350601973,9.055359453872692,11.0136565448626
233,233.0,7.056855685753564,16.783918246666726,0.5360330849086741,1.172522166273015,8.647187849418572,10.655396024178694
234,234.0,6.960429972398418,16.04828730094478,0.5348862485106309,1.1726875399401073,8.368647841366306,10.135683499635586
235,235.0,7.195696424543265,16.800494823815548,0.535636397666306,1.1717330240513015,8.813016038404813,10.458319809950249
236,236.0,6.898791731218233,16.284497600939442,0.5347943029785212,1.1693518699264323,8.239659980929435,10.156446969057535
237,237.0,7.137242446863762,16.946466697298604,0.5353786214244718,1.1731968986836325,8.767804318429635,10.583560063388056
238,238.0,6.920775790096573,16.457797810302996,0.5358117548213136,1.1713741954254624,8.372106977608333,10.709696060045196
239,239.0,7.087996014272531,17.143446530092103,0.5350326343121964,1.1695508580426428,9.035915552441695,10.500955159045828
240,240.0,6.950785629353297,16.202404065519268,0.534678724179456,1.17164372890131,8.198486570636204,10.353446455467697
241,241.0,7.092754485468611,16.794107913667606,0.5352847070675777,1.1714737154364723,8.661373812206921,10.429225550772955
242,242.0,6.934915889608179,16.621365779507553,0.5346189679980092,1.1700201555933087,8.478953840980447,10.424124999536753
243,243.0,6.978078848462866,17.13175457538148,0.5369771780519035,1.1705698548473726,8.632647268616987,10.647051090713795
244,244.0,7.205120972525035,17.11334255228846,0.5349283573246802,1.1700106709281048,8.80585897918799,10.802595673803134
245,245.0,6.91653427932821,16.489905654252777,0.5358116889936388,1.1722661083255672,8.492023396146251,10.7038440942997
246,246.0,7.164718738074461,17.37965734562838,0.5350088417602188,1.1699728698311758,8.745694269034074,10.683284259809541
247,247.0,6.890268754506722,16.519488417276147,0.5359413039842198,1.1736237086082744,8.331031965585918,10.471446095340216
248,248.0,6.936066434403033,16.703399962301926,0.5358093806194898,1.1716923666119112,8.62375611800022,10.558777519104362
249,249.0,8.48090991454103,20.52411328201733,0.5369536272083509,1.1746112058228197,10.99083601369341,12.225692611081413


==> experiments/figures/stoch_vol_ESJD_True.csv <==
,t,cSMC,cSMC_grad,Kalman_1,Kalman_2
0,0.0,4.653448323283178,8.282669591301508,0.5369692494025743,1.1880251960196526
1,1.0,4.56986907850682,8.090849004884374,0.5367651201215063,1.1891429171163417
2,2.0,3.5240132589000663,5.130215498790003,0.5367631985054552,1.186915471115865
3,3.0,3.111740089798395,5.341111452344309,0.5367032490928876,1.1899692284707526
4,4.0,3.1390166358593365,3.8605065714272047,0.5380651487015279,1.1905066801653308
5,5.0,2.4391278729930495,4.290035789022156,0.5363621830240336,1.1872834820677205
6,6.0,2.9541301333531753,3.731839445118507,0.5367330082501192,1.1877930606291354
7,7.0,2.383371052541188,3.9705501856165957,0.5359946848531457,1.1876929298445518
8,8.0,2.898936683339356,3.553803384309843,0.5351491038391976,1.1876124556657597
9,9.0,1.9547387568453454,4.151240494474688,0.536313116253583,1.188137210230254
10,10.0,2.1689157797246956,2.8103826754807293,0.5384308104229417,1.190143446500632
11,11.0,2.001986387549074,3.077014544462517,0.5381200407605606,1.1891805727982034
12,12.0,2.433883927500182,3.1396869372599707,0.5376380313624071,1.1906783617427368
13,13.0,1.817622642124823,3.629870649554509,0.5369113357098192,1.1860741031109245
14,14.0,2.069625640976385,2.735009031451886,0.5371612582933342,1.1844191672128026
15,15.0,1.9145291999588443,3.051310251887564,0.5365993105149631,1.188953999323435
16,16.0,2.5964835974733447,3.2315779994804577,0.5353087832074301,1.1855276396989947
17,17.0,1.830869316186905,3.8975644925783173,0.535116960644026,1.1854068864210856
18,18.0,1.8670845029697254,2.395125781077176,0.5360394239062864,1.1854407615328661
19,19.0,1.7628509404891057,2.982825919822342,0.5378278100744985,1.1908583893524398
20,20.0,2.2199947891477896,2.6248724510317554,0.5395651103909781,1.1913030459195837
21,21.0,1.6612859584395359,3.0866708572294557,0.5373526944122983,1.1859333269610846
22,22.0,1.9498504659866878,2.170598936188169,0.5376298579247819,1.1899974231304218
23,23.0,1.5231935259242195,2.4532877202416663,0.5372743371050747,1.1877778601030269
24,24.0,2.4701178703335644,2.848687092852379,0.5373497723458559,1.1889579111191764
25,25.0,1.6529170650974878,2.9049391165693845,0.5369049361755016,1.1881895353722416
26,26.0,1.7441328592738867,2.0791820563731327,0.5377732572491787,1.1894349872895091
27,27.0,1.7157487743052011,2.2565961059009263,0.5373321726637865,1.1870507241444992
28,28.0,2.176654011157687,2.6701172458330036,0.5371012630400863,1.1895888131562355
29,29.0,1.8073465156720547,2.953150393782163,0.5386184982136341,1.1890999830283906
30,30.0,1.8767212960693835,2.428676026792573,0.5368608047637238,1.1878719547602725
31,31.0,1.6360389300770783,1.8989228916686345,0.5374858426599028,1.187138053918407
32,32.0,2.598395616873474,3.102440652812241,0.5361795973633295,1.1891767123940207
33,33.0,1.5550847855983634,3.215139890473141,0.5360062498305747,1.1879873886671737
34,34.0,1.8100675422709462,2.158185777302078,0.5353293706562423,1.186853321464485
35,35.0,1.4046114326269223,2.139733154034663,0.5382783629656848,1.1891991058116531
36,36.0,1.8941694747689246,2.2329423938111517,0.536803519592109,1.1890384129718308
37,37.0,1.615976139372508,2.086446511074384,0.5380971741031029,1.1884582792320595
38,38.0,1.881468605861434,1.8802774114484848,0.5366341219509415,1.185842606219859
39,39.0,1.4959978104887777,2.09113348490961,0.5366814818944186,1.1873946962244728
40,40.0,2.1058381015979566,2.4363542409373067,0.5368504513787883,1.1896009006282504
41,41.0,1.4189880682163394,2.617047744759589,0.5358772333165451,1.1866507504144923
42,42.0,1.5338889388254138,1.9161290917375493,0.536007785142842,1.187006063347113
43,43.0,1.3743878049275988,1.7588785441144597,0.5370738832997138,1.1906278827203474
44,44.0,1.895514514916257,2.17068444101295,0.536142019921657,1.1881325387734238
45,45.0,1.4362198406933573,2.3179915641581865,0.5367210812751687,1.1874163831474003
46,46.0,1.7220392139983354,1.8831845823348043,0.5367413132113562,1.186748631355582
47,47.0,1.5321124529539392,2.038477858992972,0.5367003655023618,1.188942177110304
48,48.0,2.254583100267575,2.7137884747117633,0.5366219222732217,1.187281929415824
49,49.0,1.4858413202520655,2.856599443567612,0.5375303847978555,1.1887545140124285
50,50.0,1.6882898664992503,1.9225898933839503,0.5370275846376046,1.1883957009665322
51,51.0,1.322924051272245,1.8655037553998217,0.5369714156652294,1.1874138746373741
52,52.0,1.8802830729100146,2.0504846873323985,0.537317383627435,1.1892495378083807
53,53.0,1.7500687118072025,2.025189742063053,0.5371246167159821,1.1898375371427412
54,54.0,1.7914099404993968,1.853619639297617,0.5378653898191279,1.1890017463145164
55,55.0,1.583144515861688,1.8291813290967787,0.5367140306793771,1.187852823790236
56,56.0,2.068788377421595,2.1843984036134994,0.5363140006379484,1.1856524361779452
57,57.0,1.4302614977683719,2.4790630131630813,0.5375759390661922,1.1886249033626517
58,58.0,1.7133734506304426,1.8351763391646179,0.5380722493637583,1.189030673892278
59,59.0,1.5157523949521923,1.7989661396714474,0.5366520529979197,1.1873266425735856
60,60.0,2.035323848167962,2.0723343883608503,0.5371089435848807,1.1878241982382247
61,61.0,1.500281707454711,2.241602389592775,0.5374705866713662,1.18935876285175
62,62.0,1.6540089624982908,1.7119683946227158,0.537589761189845,1.1872564217136026
63,63.0,1.5911791842334349,1.8151807279981709,0.5369232697900096,1.188604013754754
64,64.0,2.383155146002925,2.798236183922052,0.5379419545352411,1.189752119882117
65,65.0,1.5120923804442161,3.6372340860037506,0.5376076249078475,1.1903188888057745
66,66.0,1.4449340330564735,2.063094552526466,0.5372074280044048,1.1880592163234958
67,67.0,1.2845873594623682,2.355313148063477,0.5372928305153756,1.1871877051577595
68,68.0,1.774521803352282,1.9552226624944244,0.5371668709448247,1.1871343027416836
69,69.0,1.3428570016777697,2.487042399309466,0.5374973929861087,1.1916294302679888
70,70.0,1.4171895575670708,1.9026432648369145,0.5377874273614777,1.1893564353689752
71,71.0,1.3304683631840422,1.7888197611918688,0.5384952662970948,1.19257006691601
72,72.0,1.8238462965547473,2.182307706588687,0.5373851813473118,1.1878384843134182
73,73.0,1.4758508069822476,2.3967968372272,0.5379439159527,1.1880576544203
74,74.0,1.5171626600010333,1.6371712709243493,0.5375876837200513,1.1889686089235965
75,75.0,1.24725264084076,1.815626511826498,0.5370593420238505,1.1893002741488325
76,76.0,1.6525642604030384,1.8565960789625489,0.5378147958762173,1.1872614015726273
77,77.0,1.341787178767793,2.175362814582756,0.5363883559730658,1.1860133143100706
78,78.0,1.6086553863344233,1.6560112337649906,0.5370427430686827,1.1899648012500046
79,79.0,1.4517028903499833,1.7954590095370129,0.5365155994936893,1.1885483485511503
80,80.0,2.0505130642724807,2.1684627312725575,0.5372896888104128,1.1899870205125465
81,81.0,1.384509979829032,2.4382864874643575,0.5379681509916094,1.188289671583973
82,82.0,1.5036942505128141,1.708618194962494,0.5370426624609851,1.1892708144709403
83,83.0,1.408744309090986,1.5758631449606495,0.5367503312097921,1.1873843132088344
84,84.0,1.6997334739535428,1.871642372533851,0.5368382973747509,1.187699415611887
85,85.0,1.3232274632043717,2.182355668976295,0.5376309268968651,1.1893382466886842
86,86.0,1.4381089154651312,1.6492256758742252,0.537144332070292,1.1876470073290104
87,87.0,1.353247626825449,1.7088040114142764,0.5367284761983959,1.1889605978474345
88,88.0,1.8976625637752682,2.2735561986209807,0.5371027140835986,1.1890411985422595
89,89.0,1.3847166174425665,2.188466157883951,0.5370666889307856,1.1879966473087196
90,90.0,1.3404337392442423,1.6619169959520241,0.5365659173149527,1.187451077028415
91,91.0,1.2891341087296675,1.327110549854256,0.5367194998612863,1.1892770809843414
92,92.0,1.7333748932879893,2.0041208794354928,0.5360377596647445,1.187957126557283
93,93.0,1.3287750248560306,2.2189270265348906,0.5369839785668243,1.1884196759012116
94,94.0,1.492046173263617,1.7675810600907624,0.5370443754110836,1.1897761945243075
95,95.0,1.2101552751913203,1.75008602886644,0.5376073189745167,1.1894269467192808
96,96.0,2.167939238365357,2.4692491525305442,0.5369848835346263,1.1892017538302384
97,97.0,1.5123203593389025,2.9221794266583414,0.5378345261501952,1.1899161781480594
98,98.0,1.6700418858257529,1.6647004224701287,0.5373954745945072,1.1888122661454052
99,99.0,1.4066258363805921,1.992651727811377,0.5365680130053174,1.1859659022475453
100,100.0,1.7581673650028136,1.963519529874359,0.5378251009656833,1.1916972021614787
101,101.0,1.2688726925481217,1.8821184298758802,0.5376788684266752,1.1898411116395142
102,102.0,1.5966017515183246,1.9613771479406197,0.5374683092283057,1.1874130010494013
103,103.0,1.3415535323538013,1.6316572053936207,0.5373302686010125,1.1884404497378098
104,104.0,1.8824242941945764,1.933218582966277,0.537312479020219,1.1890331504691176
105,105.0,1.3304915842152982,2.49942324319368,0.5383168623348037,1.188360780873403
106,106.0,1.5180823307721931,1.6346808390210628,0.5379190365088533,1.1874628614160363
107,107.0,1.4654131091689186,1.8125926163012038,0.536722031234363,1.1866397200059178
108,108.0,1.6428431193029491,1.8193283075864175,0.5363380045200424,1.188288061389489
109,109.0,1.2775453560448284,2.0460311005475327,0.5372137484697392,1.1903411465910667
110,110.0,1.5625754049927834,1.8338245578117718,0.5372762850663482,1.19025245389867
111,111.0,1.4014754076616278,1.7369192580262494,0.5369761364770251,1.1892512107174171
112,112.0,2.083423357936583,2.134550672446863,0.5384254516500823,1.1881377509275564
113,113.0,1.480024038777251,2.7985679111266375,0.5376703797099233,1.1900277848330258
114,114.0,1.5693277050179966,1.7430650289212237,0.5367787232670806,1.1862760230231555
115,115.0,1.343025437889633,1.916395677910154,0.5373037564345896,1.191481798087079
116,116.0,1.761021792055066,1.8751558350957491,0.5363418756685863,1.1866572329333718
117,117.0,1.4396827329036133,2.1290401920624524,0.5364833251680784,1.186931159036593
118,118.0,1.5158338916239475,1.4782043653465566,0.5367434924786657,1.1883640500923771
119,119.0,1.3742989104498056,2.155802737623715,0.5374540108329376,1.1866195667716322
120,120.0,1.9649156073091032,2.194802553419247,0.5373945085603519,1.1887251192259585
121,121.0,1.4751389817102527,2.210293517309431,0.5377228193047456,1.1888569380870944
122,122.0,1.5218670652334512,1.6463537186536792,0.5371833460117128,1.1906046763933025
123,123.0,1.4055650800839148,1.8463138930567733,0.5375340127616732,1.1891233884815948
124,124.0,1.7725973892393414,2.0106351795782826,0.5375132436810833,1.1898039157187796
125,125.0,1.28318933524911,2.196493124375816,0.5368479184748659,1.1889937048497572
126,126.0,1.5208864511362745,1.6413360912090538,0.5377945707755054,1.186653179086587
127,127.0,1.5044391125784211,1.4872309650967441,0.5375554828228563,1.1890512155058224
128,128.0,2.3011952466153294,2.5001681196091887,0.5373653245039998,1.188066430014583
129,129.0,1.4126962065956388,3.0268573771375875,0.5376335462982854,1.1887751130457973
130,130.0,1.4346600374355394,1.8074277226330768,0.5373602069468119,1.1876255534490145
131,131.0,1.3133861594908645,2.0943442263741874,0.5365938503347859,1.1869887353030129
132,132.0,1.5648270652237477,1.9599935577231378,0.5359496597214586,1.1864162593323822
133,133.0,1.2153050051907852,1.8362541237603056,0.5357219179881182,1.1870020836422228
134,134.0,1.385498562765993,1.494258698708831,0.5354052861069446,1.1864316563395263
135,135.0,1.2329174066123871,1.9410231344727509,0.5362000020789901,1.1859743480516467
136,136.0,1.6103224569693617,1.865517511479038,0.5368932886804745,1.188204406771772
137,137.0,1.1261694676741172,2.4420227046675214,0.5378652315576368,1.1895935210030026
138,138.0,1.2437593209931403,1.5853920274874087,0.5368542684303148,1.18719699034511
139,139.0,1.1440013618407516,1.9323531869570207,0.5370910122727685,1.1885646613592917
140,140.0,1.4690723926467695,1.789503213698767,0.538142640479318,1.1899157069497925
141,141.0,1.1017904464638004,1.5947685518287498,0.5373779008424103,1.1885334373995418
142,142.0,1.3291122014152656,1.7663919985874668,0.5367361292209334,1.1888101288630533
143,143.0,1.2892042078894985,1.8322165251614744,0.5360847817784021,1.1891649524587413
144,144.0,1.9110193855316726,2.1061357017198614,0.5371148032847862,1.1875501321945163
145,145.0,1.3141453415783872,2.281835574659769,0.5369885221480513,1.1882200487282768
146,146.0,1.427176544403229,1.6321213759778002,0.5361868957463406,1.1873987080446196
147,147.0,1.1311416959079112,1.6179157538210025,0.5358498942172806,1.1860630642787486
148,148.0,1.6063209963065266,1.8055337548540222,0.5368538156432959,1.187052463028462
149,149.0,1.3615930346764034,1.5002500303976798,0.5364065397059813,1.1876944121705162
150,150.0,1.5566729050177361,1.4663700829689306,0.5366594890366004,1.1853360985281909
151,151.0,1.1962988514408133,1.5865622339065193,0.5369193047309048,1.1867496479139839
152,152.0,1.597553832723515,1.9970704323511903,0.5362901160888214,1.184643782812457
153,153.0,1.2413275943116722,2.510381808691191,0.5376187195185775,1.1870261353518972
154,154.0,1.3181616321526466,1.5145965518327755,0.5351977183739737,1.1880845007501046
155,155.0,1.1836920609136639,1.7452852874340663,0.5367547780187142,1.1858914939315828
156,156.0,1.5055417364403099,1.855223721475547,0.5369468737660087,1.188613427071566
157,157.0,1.0929500125679894,1.6670131606135208,0.5372655109635083,1.1883928832477402
158,158.0,1.2561592770751362,1.5764161917373327,0.5369019831777945,1.1882473769187007
159,159.0,1.2826503451261242,1.7790235991169634,0.5366416739079876,1.18886218645557
160,160.0,2.04874103139062,2.3595060257755995,0.5371720373686554,1.189348299755039
161,161.0,1.4482701554088344,2.4604367866463224,0.5372702461333855,1.1885278176519019
162,162.0,1.3732725737399167,1.8539082865433893,0.5366196089763059,1.1902533184013455
163,163.0,1.256077655775122,1.8938224777502897,0.5383953679402057,1.1903871106793555
164,164.0,1.7026693662434955,1.753306361794353,0.5374501554370809,1.1906593839869368
165,165.0,1.2356286660414844,1.6392696224506813,0.5379294229967303,1.1896667255289448
166,166.0,1.3955747285937161,1.6280011660967846,0.5360377237021728,1.1871385431005104
167,167.0,1.3086287339350444,1.244877230934273,0.5368699769991562,1.1885373827295227
168,168.0,1.5865183663182179,1.9994968137342362,0.5368401539559744,1.189435115253803
169,169.0,1.284324649890932,2.1059036006251706,0.5375533234087506,1.188212230742929
170,170.0,1.2679465765520277,1.554237745557929,0.5376115455625973,1.189685675393253
171,171.0,1.2077654090547596,1.6100504344455049,0.5377552351166259,1.1901241566092777
172,172.0,1.4134971360650392,1.843365559150538,0.5372015035495468,1.186201463564018
173,173.0,1.0953586364027625,2.0887730402567137,0.5384895518936252,1.1902717286368756
174,174.0,1.3050262880544083,1.7459568691347682,0.5372604623363146,1.189874279237134
175,175.0,1.1379359838655332,1.457567360404812,0.5370880721635752,1.187439508230753
176,176.0,1.95466217518576,2.0604691595770945,0.5377809720683342,1.190014310442664
177,177.0,1.1710123911383967,2.658340867648953,0.5367029214482213,1.1885292842626882
178,178.0,1.3381740668323416,1.6802209738856657,0.5380240642649834,1.1904375177038848
179,179.0,1.2470420813585654,1.730840175047671,0.5372395554798339,1.1896703700228046
180,180.0,1.530054427631578,1.7291966789775717,0.537704596698908,1.186373187766849
181,181.0,1.2895365858248098,1.8252665063905633,0.5374110757116694,1.1890197134605054
182,182.0,1.3619472846970602,1.5600912069657225,0.5362775517364917,1.1883439834625686
183,183.0,1.202076915622688,1.64507422969616,0.5369201492008172,1.1897872071326807
184,184.0,1.6203361896044914,1.8614265277533608,0.5359047215476844,1.1874375168965567
185,185.0,1.2099752805840693,2.0119793303813447,0.5373397266938736,1.187803824237286
186,186.0,1.3111990592781675,1.477056763201697,0.5365849161944145,1.1873382153445369
187,187.0,1.19457243964867,1.6271124701558926,0.5360557790024147,1.1854645939189323
188,188.0,1.4989552115980052,1.5510692431830273,0.5381149455370646,1.1887061615955103
189,189.0,1.110921277289343,1.7343956872171675,0.5377169588374637,1.1894930097164211
190,190.0,1.311400328445181,1.5192710256009476,0.5373060650831362,1.1867611310103732
191,191.0,1.2873839810385996,1.6648863656599846,0.5368349086285125,1.1897103720203865
192,192.0,2.1379277819277567,2.482540300853488,0.5364128455617959,1.1892536465294339
193,193.0,1.3977523454142526,2.7203333047729923,0.5372965142394207,1.1862178306569129
194,194.0,1.4776438840577193,1.8933253088990636,0.5376139604989234,1.191209887512101
195,195.0,1.3001853167858044,1.882890563438496,0.5365683412569272,1.1862649501070297
196,196.0,1.7073095754992837,1.9738578365671262,0.5366516695753327,1.1873288240071653
197,197.0,1.408127802583105,2.0029681759922773,0.5360065143022645,1.1881783588478896
198,198.0,1.5871520608652692,1.7598807872570827,0.5366162247630952,1.1871056540290492
199,199.0,1.1915738078518432,1.7591562221974564,0.5364791205333,1.1886297774324206
200,200.0,1.6669765050416645,1.8637665019145178,0.5369234347913229,1.1878419695707423
201,201.0,1.263441565152796,2.397665547415214,0.537150486887523,1.1904180213147437
202,202.0,1.3197859928363536,1.755978300761322,0.5366740246118495,1.1887828877893607
203,203.0,1.3143649962867057,1.9906172945442364,0.5370445936423173,1.1888896054615257
204,204.0,1.6416118082671414,1.7321591269457417,0.5382257414502234,1.189405475591851
205,205.0,1.2009048195126888,2.154965185962616,0.536336746520176,1.1881774513980088
206,206.0,1.435862191084606,1.4305577429395024,0.5369451671733337,1.1888576849221193
207,207.0,1.2191299899383434,1.7002148310294152,0.5366040494027675,1.186319998769201
208,208.0,1.8025354042941175,2.2288066447145436,0.5366020376606448,1.1906595817602543
209,209.0,1.3346386580649032,2.3227058517318286,0.5387260254695381,1.190256396871117
210,210.0,1.4101838203078212,1.7612114629272866,0.53712364306936,1.1886246534957454
211,211.0,1.2165550140801327,1.7170318355866543,0.5371891896460985,1.1898759899700313
212,212.0,1.5066889831871495,1.7227743470448758,0.5368283448154881,1.1869797680741725
213,213.0,1.3398045029933412,2.051107896501084,0.5368132638232517,1.187092026312439
214,214.0,1.4321114651173037,1.5977826001182505,0.5366184495809847,1.1886338027125667
215,215.0,1.176945573858007,1.524567391821203,0.5378672917158206,1.1892202163318228
216,216.0,1.7588229790108563,1.9584778333925787,0.5374854387352433,1.1889913500925584
217,217.0,1.3704415173808264,1.837881602163813,0.5375888986083848,1.1904543204274842
218,218.0,1.4278777224820771,1.4764396074526103,0.5372637524407607,1.1865086617717482
219,219.0,1.1654978822854767,1.3438930056527112,0.5360539149420299,1.1861395658190752
220,220.0,1.4982304060745104,1.5747045803610975,0.5363608839476799,1.1883378767198027
221,221.0,1.2198694770238232,1.7144364362046172,0.5374061813023684,1.1872333309018113
222,222.0,1.4012181058942854,1.7879687145079124,0.5374367080117144,1.1892170569188283
223,223.0,1.192343942084247,1.5811441232928942,0.5362737236182553,1.1882435848633919
224,224.0,1.9862347034987555,2.4141802441379427,0.5368308644395446,1.186302197452566
225,225.0,1.1848507890323292,2.827718544275934,0.5363392048990021,1.1880274351342741
226,226.0,1.3421016342697232,1.6147817696176363,0.5375121555224334,1.1897132764700211
227,227.0,1.271976574582676,1.930522554186683,0.5362436968115122,1.18883667953291
228,228.0,1.6101783631819657,1.7732128490127996,0.5361523426070898,1.1869818516757824
229,229.0,1.3621805487147327,1.9834855618962153,0.5368274984239012,1.1877707341572408
230,230.0,1.4936478655106815,1.6488219261418218,0.5372195835795315,1.1879980918402493
231,231.0,1.2440732919912116,2.1705485064563255,0.5368283907669591,1.1903295039833073
232,232.0,1.7966565182825212,2.0052350433118766,0.5363203871582494,1.1888970392503322
233,233.0,1.4378619630502292,2.2475666688283713,0.5376145201994411,1.190202954393753
234,234.0,1.283622175468032,1.683542629106321,0.5368532785819587,1.188975523845445
235,235.0,1.3357983413212176,1.8176612054721961,0.5367159924128914,1.1896228318760804
236,236.0,1.5345864494254964,1.708772136773331,0.5368588055051505,1.1879821915292064
237,237.0,1.3574972256126574,1.8839611474407423,0.5379185807891894,1.1896016839997494
238,238.0,1.3689812897822042,1.7406950446728073,0.537240528308783,1.1883966154473025
239,239.0,1.355929360490997,1.7860135215179926,0.5382727550409312,1.189160441424838
240,240.0,1.9349038139646029,2.336759972649142,0.5368602894588133,1.188525653563353
241,241.0,1.3780591992620554,2.6627076444097044,0.5353626068617303,1.1871840496347459
242,242.0,1.5337146879664794,1.9273452750312798,0.5373688318596268,1.1899456945856395
243,243.0,1.4223864611720387,1.8623386306682521,0.5366608996622038,1.1896593471263892
244,244.0,1.797224346123767,1.8968811675696222,0.5364015543279393,1.185959155134016
245,245.0,1.2017072527662942,1.7934748829124805,0.5382849544970488,1.1904194999306164
246,246.0,1.5416848685065072,1.7251863676809418,0.5372009948967698,1.1868359983623076
247,247.0,1.264515958333018,1.5707808775280498,0.5378544133003934,1.1884712596848057
248,248.0,3.397672540718995,4.871333187603672,0.5360767516675731,1.1883211153962325
249,249.0,3.3101826613271523,5.725867431408142,0.5393565860277352,1.1948990585295112


==> experiments/figures/stoch_vol_ESJD_time_False.csv <==
,t,cSMC,cSMC_grad,Kalman_1,Kalman_2,cSMC_guided,cSMC_guided_grad
0,0.0,501.2720786608097,277.13249210570416,14.936177947785277,12.20096874084529,142.23719524558274,152.13773692066607
1,1.0,475.9533181005267,349.66953815538295,14.93051639942681,12.209570182421693,134.89903656892068,147.4888200492754
2,2.0,473.5306044442693,334.7678980344164,14.93617897701919,12.205862662099738,133.6847101702346,147.46514867412225
3,3.0,482.08190342428384,343.15458861922787,14.930974098011847,12.208347894634194,135.49586111493983,149.28328749796756
4,4.0,475.15902695282693,340.32820819376775,14.941266264008457,12.216588547419812,134.1207665996191,147.62878614411068
5,5.0,469.7903222333758,339.8886625893808,14.937390533893758,12.199772770621447,133.39141358339208,145.0570153996313
6,6.0,483.3385573345343,349.2724584061996,14.933553853183973,12.218944309234855,136.93533743435216,152.77289004500213
7,7.0,477.29125798800163,343.0568903893131,14.939290595450595,12.200094306514442,134.3097434914052,148.8043223301136
8,8.0,481.89437174451166,346.23497448124937,14.921969077877899,12.202079305014173,138.06158985375544,149.03943365811557
9,9.0,471.1481259199011,342.25652754788035,14.931721941676935,12.198901316712822,131.69396071142737,148.51881542405448
10,10.0,476.6936014123004,345.07285311868264,14.926687161040876,12.200040842300627,136.43076983881372,149.37435964875004
11,11.0,480.8882255273418,344.50972428498955,14.926786753604834,12.203566388529817,136.98508480668886,147.7739307500425
12,12.0,478.1647145068005,342.7945327374014,14.918125247720761,12.192589780149406,136.12200029835302,150.2416401502535
13,13.0,482.32943051519226,343.5572444972685,14.931835660477118,12.209274574675247,135.6089143262245,149.4531242094801
14,14.0,477.8319505328244,339.30956045354816,14.933984752345294,12.203361942468362,132.7523117544169,144.928652774601
15,15.0,478.65856585114307,343.4374315168619,14.918835425953963,12.198558169087315,133.98020590441507,148.82879191179765
16,16.0,475.6837786566758,342.11644723741966,14.934345855814062,12.202445853811328,135.09374945442545,146.38537561105045
17,17.0,478.0279584474379,345.1766943781706,14.941516342541295,12.214389119391,135.7802650033816,149.67243728779403
18,18.0,481.29945120243497,345.3113114781674,14.933942750716817,12.216766100176615,134.9496107476437,149.99765851156224
19,19.0,476.4584964880284,343.6819163702866,14.940348740242452,12.206809569487527,135.42270398653608,149.2186299292654
20,20.0,479.6951707570892,348.1925724493429,14.93885609712703,12.211378442386188,136.18196569654438,150.47994403328397
21,21.0,475.8410722702139,343.06445589234215,14.92496750530812,12.200056762144035,135.48867039683216,149.07120923606655
22,22.0,483.1892849568395,350.344926785084,14.92033066387709,12.205185522586335,138.18481880975446,151.1671637680742
23,23.0,475.6321245899725,346.4232053957953,14.931300800403951,12.20448735334225,135.55678629703326,148.03220875726498
24,24.0,475.9408447332071,342.6745057801348,14.923527111158945,12.201839417298052,135.52598182635907,148.83831846120336
25,25.0,480.4029158015811,344.4969016092798,14.940699291680707,12.21362707157059,137.18437072163883,148.679054157594
26,26.0,468.6215617360281,338.56150783283357,14.932287064917992,12.200980146112881,130.28498039959857,146.83164032744975
27,27.0,484.87755330870965,347.6062629784013,14.935171925199885,12.199796938734842,137.54267515374306,150.16020306081808
28,28.0,476.91395435068586,343.0286084520072,14.93397638770265,12.20253634685657,134.56577698583249,149.0789546051021
29,29.0,480.06699764110294,349.9396421613953,14.917672062571988,12.201301173208913,138.00709380069156,151.9936700233247
30,30.0,483.99704194201047,343.4428572139459,14.935045752841823,12.213666306061581,139.21401419357713,149.6464324466106
31,31.0,470.8010271153215,337.0407663591839,14.954297099178193,12.208066733318347,132.9592099357462,144.32695788739062
32,32.0,483.39614427899517,344.13217399892994,14.943850432231999,12.225855403469502,135.79612436168924,149.26145509522232
33,33.0,476.7403708610057,342.90398668858023,14.935164160653999,12.209932819897617,134.7951295894032,148.4527447854634
34,34.0,480.51047235043563,343.9370512704176,14.961088201101477,12.216691500659511,136.56457358045137,148.2022267194194
35,35.0,471.05211316203713,340.65095090860797,14.93995749040224,12.202205508491273,133.5125351962202,146.81698370775752
36,36.0,478.8549419397566,344.8571621541733,14.939051167460425,12.217098725844034,135.6340537900201,151.39921438337913
37,37.0,476.52208429097493,341.99407203428905,14.93828078241717,12.207950027662966,135.5849902863887,146.7177808242726
38,38.0,483.33752623599855,344.282111420484,14.936028433406129,12.21939517452867,136.67267604826765,150.28856661524344
39,39.0,472.8037725105257,339.49908584954676,14.940493684825697,12.208402711114566,131.69145858541572,148.6901592401478
40,40.0,482.330639548982,346.7134530618266,14.93649901834377,12.215519044031295,137.60641633013483,149.70628464626094
41,41.0,476.34326442246817,339.5206677948394,14.921968208987474,12.19483654317306,132.36579747327974,146.38303220793608
42,42.0,479.9119841779086,346.6143623189905,14.931956574863811,12.211128729177709,135.98681429062012,148.64408961754373
43,43.0,479.4836063813211,340.3209674341042,14.932358757140634,12.199541877585567,134.81472538857295,147.81684276075123
44,44.0,481.10089493034525,340.7461903477603,14.934419129652314,12.210012594919414,134.61752523150625,147.93732766248738
45,45.0,474.47600756602765,340.95506069878655,14.937409096734289,12.202031246889625,134.1613220906126,149.37417733637534
46,46.0,472.3831162399864,345.07220966453826,14.942050395804934,12.213294014869538,134.33356902578856,148.16230557635015
47,47.0,480.38016254718866,343.93287324184604,14.93273681879789,12.213126970919552,137.63823880820726,149.78648277879864
48,48.0,476.85209389655535,343.3694226600817,14.937594391719541,12.21500579526838,136.03862888823488,148.250735529549
49,49.0,476.89816448322694,340.9129197801067,14.931824225560522,12.207851430880586,133.56328125267706,149.08119098925488
50,50.0,480.4090377726425,348.46339561848083,14.942123374403316,12.204686776877146,137.1969574961967,150.3942362788545
51,51.0,474.92776830582454,343.49845987681374,14.927767234885787,12.197773110219421,133.68344526208529,147.3041847411372
52,52.0,476.20702468284776,343.0749038442243,14.923060075353407,12.211169570809858,133.77717742512698,149.16242129178949
53,53.0,475.58064091320244,347.2074390948131,14.945503122194461,12.21394581888429,134.33342263401826,149.87370261290118
54,54.0,481.68482460990737,346.6969328893476,14.938961149009764,12.217089050990019,138.2425469210936,150.52115190395736
55,55.0,477.9566006669035,349.6170450703597,14.926766932527626,12.21596026836353,137.39148589350464,150.61420039083237
56,56.0,478.7267893297867,342.7725080870862,14.945923997539158,12.202917565410175,136.68326267529662,150.4358482468121
57,57.0,477.23512522197893,345.75349932090353,14.928831266803988,12.200184528542856,136.20539374997077,148.05915907390659
58,58.0,476.0511833309163,341.58951262744375,14.930079423418752,12.204768896362008,134.28631589714047,147.0842738873204
59,59.0,479.5073951960694,342.83547482242545,14.931436691665299,12.212842137952649,135.40018285233478,147.14184663907955
60,60.0,475.78201319788485,340.44715084089455,14.923483471201756,12.202087857664798,133.45180919785324,149.25036101915347
61,61.0,475.3640146015921,344.5754399257905,14.941442417213823,12.20873345219099,134.42254547463665,150.38848876946662
62,62.0,480.9888406807015,348.37113505722846,14.932594830389105,12.210557780453263,137.97700776795458,149.84392369476507
63,63.0,475.08478304791635,343.6990420648046,14.938224952444832,12.20544343255043,134.32376818813123,149.68129855776098
64,64.0,475.8525274346951,344.5381253575864,14.93628063567224,12.209019902149711,134.51127485253267,150.4892651478113
65,65.0,480.8135167273515,345.5825359006048,14.936703736743958,12.202660668500032,138.381640869047,149.09431523617593
66,66.0,474.06453115131416,340.9390804129301,14.923274554434848,12.194102728606993,133.48519079547,148.19243210382479
67,67.0,483.27553864223967,346.41658476309823,14.943301284479244,12.2151773087827,139.18958098151833,151.05235584541725
68,68.0,480.5647265907885,340.91286805382765,14.931545296402229,12.209517448719938,136.15863938640416,149.82321095660905
69,69.0,476.578848935968,342.4422858850892,14.941924502486371,12.20150554396465,135.1163769289065,148.8085415323921
70,70.0,484.0067540977237,347.9435802130539,14.92802382479416,12.217204284095931,137.8970606219339,150.66923050102318
71,71.0,476.11640032743566,343.25085627465904,14.937308177724832,12.206304202465242,134.30254999485786,146.40047614906806
72,72.0,471.54868259950723,339.8436494901775,14.939860889789559,12.20253388193558,132.14213744743319,147.99820329646212
73,73.0,478.671725892542,343.52828703124436,14.948882611147683,12.221768808952525,135.40061032589375,148.29049140764508
74,74.0,478.95793579469745,343.78729813955437,14.921830264260645,12.201202172536103,135.79720795143157,147.0533405164014
75,75.0,473.95447712478784,339.9220187151737,14.936233249066333,12.20914927169651,134.54166923596168,150.222622438968
76,76.0,479.3631843648532,342.83825840978244,14.933370363172713,12.226624182006653,135.80996472426025,149.18235333353988
77,77.0,478.19727084999056,342.40343720472,14.926617635570743,12.188401264901398,135.31125627769836,150.21649735787057
78,78.0,476.2580203603012,342.517955232511,14.935153695385825,12.201458203257564,135.91373706645106,148.77689756605844
79,79.0,471.7887733088711,339.9289819787202,14.937081254023695,12.20349571115107,133.39550520889097,148.86294864466976
80,80.0,476.4595512606112,344.26101378975324,14.929711789886417,12.19343191217984,136.29873203019403,147.16207598825224
81,81.0,478.99897228754554,339.5336790566635,14.94600823487556,12.215965169003772,134.25548655187612,149.2964726789634
82,82.0,479.66907205893546,343.1662993542194,14.934444121962647,12.209652854643828,136.6417915298314,148.40568713422232
83,83.0,479.40875969091223,342.3003415621743,14.928948856475833,12.214334565236049,135.47165103678194,148.21369870902237
84,84.0,477.95576659703914,341.26733537533914,14.915565817007291,12.19270336815318,134.03732866844655,148.6416467529488
85,85.0,479.01714766844026,345.57516341536325,14.932221513893413,12.205224814231528,134.11965714595357,150.6624863073468
86,86.0,473.2062984769274,339.5468371634552,14.938996007396888,12.194687146527937,134.4937842797394,147.3852662200619
87,87.0,476.61213980330024,341.8200667405811,14.91612196984939,12.191023351819032,134.93769785354627,146.93231337721176
88,88.0,478.87838929169783,344.6425630541629,14.936975731915247,12.221745546446078,133.4283336280304,150.19360828673922
89,89.0,475.39652207842,344.0679073772501,14.936724394043189,12.197920300036238,135.31026439693653,146.5712696987265
90,90.0,476.32322243018484,341.69831371969264,14.935589170676154,12.199015174549562,133.89471089068854,149.69320339282618
91,91.0,478.84057309064093,345.64950793940346,14.935023616264617,12.199108659458453,136.73841014312146,148.58135966641228
92,92.0,478.2585341452998,344.16155946326387,14.928654851683376,12.209896259582926,135.80235836651408,149.71706490633082
93,93.0,476.6846706313175,345.5949162957238,14.931547210925068,12.20435767463916,137.04288424621052,148.9110787913392
94,94.0,479.7621687289993,342.37398380357337,14.931313897438514,12.198770533118228,136.6091582726563,149.3702064984589
95,95.0,473.29084141361625,342.658547615193,14.925159709569515,12.199659089882418,133.4614707920328,147.66900081228422
96,96.0,481.1454311330443,342.5079728226557,14.933664169696954,12.197475602794404,135.7586592301876,149.67126083541228
97,97.0,482.39043665581056,342.22827725761545,14.93036307879275,12.21324866039927,136.52149588905564,151.046698802043
98,98.0,478.84816334513806,344.4225600007034,14.931364961990779,12.21290977301817,137.28277406438207,147.99309097533353
99,99.0,475.95249267407263,344.4401627911012,14.943625633937257,12.203162347013354,136.07872828542202,148.0790615264392
100,100.0,476.3091388539734,342.7003696792741,14.923752021803178,12.19918877556297,134.34784185580756,148.7591510784588
101,101.0,476.62492407264136,346.17659059900535,14.921614479215496,12.195157688389282,135.38462487532186,149.532672292184
102,102.0,479.41424485368344,347.1773337076773,14.943584926559517,12.206281071058067,137.1658998054542,150.8780456982041
103,103.0,477.2404322853642,348.0762704263041,14.919329413776678,12.200240256398425,137.33273845818158,148.87678374413005
104,104.0,479.1359185215541,341.92725059519074,14.933013935211806,12.211184292074675,136.91195193904178,148.33595824793534
105,105.0,475.9620932727145,344.05494001007236,14.924510068303302,12.206332640963,133.32454419024972,149.76447048441213
106,106.0,476.17597821813047,339.0288962686511,14.961610767006496,12.210790774244856,133.99731964266545,148.5163051080471
107,107.0,478.96530059936714,340.38040904382484,14.924978388729553,12.19876761505224,135.26829407998392,148.02758444764976
108,108.0,480.3785609536533,341.00175254407236,14.943730584132005,12.211456992466784,136.49475454095636,147.28422841840538
109,109.0,476.7455879949951,344.89391284211456,14.923119719393135,12.205101214342344,133.71415322654997,148.15132583326658
110,110.0,479.85638023551616,347.32967312287576,14.924653479682469,12.21182110709604,137.98037920927175,150.7556176522779
111,111.0,478.67728686800274,342.1527959424984,14.920347206820042,12.206455994509719,135.5448895627654,149.38468733093518
112,112.0,477.28444604952205,345.8209053637455,14.920639962471974,12.204049478194682,135.17338398354977,148.05072680901947
113,113.0,480.3092910236446,341.06335998404774,14.943850219470582,12.207006488496408,136.7213007236388,149.44302606804987
114,114.0,477.48115173294224,344.57295427763063,14.943179125200466,12.211458581919082,134.74753443579291,149.47919223814924
115,115.0,478.2702503306886,344.71798889946376,14.94433338957447,12.206129097191356,135.87172951670544,149.92268720522264
116,116.0,479.1087607140184,345.7559656339395,14.930073636987702,12.22102954330938,136.87772731540443,149.03416747963013
117,117.0,476.0382179831338,344.7036513870659,14.936732043675796,12.210391959713853,134.554281276822,149.63984007488864
118,118.0,473.50199269529145,340.1498362248378,14.93855977881049,12.196639096080096,133.32227505504483,147.58731023707927
119,119.0,479.3532576263819,342.1478635202654,14.934257470718514,12.201020701666165,135.63777787928757,149.70555262911228
120,120.0,479.05909539314206,344.9059610112636,14.926036771242783,12.196816701011393,135.71396464418518,151.22472994925207
121,121.0,479.90099697951143,349.98625062586285,14.918567012531803,12.20002296214616,138.83565159817033,148.13265785370072
122,122.0,477.62522300219086,344.320659425902,14.931322948218517,12.209794199104316,135.68183999169227,149.22222512102363
123,123.0,475.62182312354344,338.12453751067846,14.909928080507179,12.19920405118713,133.57949372278142,146.28285999696794
124,124.0,476.95905237101647,343.11853701619873,14.935792270559482,12.203498746266634,135.45102972229267,148.68179800186965
125,125.0,477.0398136881429,344.30932868152263,14.93003119629467,12.196927411256045,135.41463170662766,150.6134688130959
126,126.0,478.9249402206725,343.0022009719853,14.933302716605958,12.206273696612064,135.37086655697243,148.82242892623938
127,127.0,474.39643202638985,343.2926423730246,14.93303078392805,12.205449413274128,134.79089996044868,148.7991153906924
128,128.0,482.74028842608436,350.2788455274586,14.94226690327374,12.204711024893236,138.5808288965158,150.09125154088093
129,129.0,482.47349011487665,350.8807343350554,14.949179644016466,12.2225140104676,137.77028720703842,151.38069738832135
130,130.0,483.30567413772184,347.0715016984743,14.931740597362456,12.20699001416569,138.2209176272786,147.87005041629448
131,131.0,470.56989645071985,339.1077248856757,14.936908994329933,12.206777465801364,132.49219562699858,148.1999070212943
132,132.0,477.19769507503247,344.29396066676446,14.93397911181795,12.211685464652119,135.76396014809188,148.99750395783605
133,133.0,482.5829679169786,352.1525859780747,14.935710561000683,12.198304910962978,138.39442921538742,151.66572311060042
134,134.0,476.5180258978376,343.3733888963847,14.93381221265191,12.20699362409032,134.54417716345358,148.24954053522706
135,135.0,475.23664364414213,342.47695721118714,14.947264801240692,12.20371503864059,133.48087129382188,148.47949115051176
136,136.0,471.27376484605156,338.3026906370109,14.92696322935849,12.207432976006656,133.17553180609877,147.95783503732872
137,137.0,484.5807487803582,346.5536087929728,14.926055581211253,12.20609932248068,136.79017190096496,149.781568798663
138,138.0,471.2349724764215,338.0530336877126,14.924035843134318,12.192966130585408,131.64654632874115,146.51073082852562
139,139.0,482.4164866585305,348.9422579278505,14.93321923620855,12.214575574558147,137.74380612125512,151.91260757027462
140,140.0,480.57203846511896,343.3036982797024,14.925147605424021,12.199466164091225,137.45083938276622,147.61245046138012
141,141.0,474.11956876744966,340.72345391691306,14.945811089267965,12.216828719656258,134.10780695767178,147.69319491086588
142,142.0,478.58920404836977,348.9482927951779,14.943613709280665,12.205800849848679,136.79637200708908,149.68648706852653
143,143.0,473.6498521971502,339.51848420612913,14.929152778307976,12.200218820118629,132.46789168620805,146.64231399549212
144,144.0,481.0502786688437,343.6430884881392,14.942150726091889,12.20310229806973,136.6447541442609,148.17036272435192
145,145.0,474.60847252338823,342.4859211484857,14.946145033322267,12.218875008477054,133.7788432229446,149.33663536224557
146,146.0,477.1509140639455,342.38892001161986,14.930684688409883,12.201714167046616,135.29389614468423,147.82020752423625
147,147.0,475.41941570122265,338.2313996994046,14.934488134203377,12.20845400962036,134.50687949296628,147.40252688034533
148,148.0,480.01407038054276,345.0202789261539,14.931067973623051,12.21365520846876,134.7632254735848,151.0140888630681
149,149.0,479.4648932405766,346.26326004331696,14.93048261942311,12.203522347656476,138.2755632731525,150.63907718645376
150,150.0,474.94610259161334,347.8725166002063,14.927866272802143,12.196371330049057,136.51961314252716,150.06083848546822
151,151.0,478.5973011586474,342.6610162286091,14.929206635273992,12.200270909033692,134.2510765357075,148.8745402664629
152,152.0,479.1839843984365,343.207751089892,14.936333101569119,12.21730099566657,134.87543024542435,147.2694671609998
153,153.0,479.99664367067,345.7646273552407,14.951012000579047,12.22263413777504,136.49064372429459,150.04715138394704
154,154.0,477.62582516130533,343.13455878162694,14.921277180998525,12.201362799118915,135.14258437461356,147.32614066958928
155,155.0,478.09982182958174,342.32106633942084,14.937171273610362,12.201437088652316,134.57166489915596,147.5505844718572
156,156.0,479.49705801880725,344.41231170263404,14.934032924625102,12.203095511707243,135.689397648965,149.28090943435217
157,157.0,471.3529575763428,338.62011148301815,14.93334123001788,12.197724750794189,131.53726413050697,147.65934625147213
158,158.0,479.41175559657637,341.7370143103164,14.944045221065933,12.215803465832842,136.42672315791975,147.4608555955145
159,159.0,480.59378785083754,342.8931151587777,14.928942332400888,12.205616863280307,135.1766323137818,152.16528865046192
160,160.0,475.1896102208468,348.97341067599046,14.926706663916267,12.19239166149976,136.7964614548477,148.41162725269857
161,161.0,481.0824948724216,347.1718677083232,14.920651848033154,12.197902716026881,138.77092681930714,150.23028024650046
162,162.0,478.8626148318124,343.850928420763,14.92211775760342,12.200421150384509,135.84683256728684,149.31513422215932
163,163.0,476.1064173577212,345.18380236114746,14.932115692277655,12.203425092849002,135.19904326385134,148.7647062607594
164,164.0,487.5898724572541,345.84516661983866,14.927859894975041,12.206313357257486,137.7560338900274,149.87233847649475
165,165.0,471.6712272280737,339.4091427947526,14.921349833231371,12.20535245389602,132.904542512182,147.11171543636394
166,166.0,478.87307949354584,345.2851373101603,14.939457552599654,12.202873813989335,135.7433661851094,149.85423887295775
167,167.0,479.661267727553,347.0718767535956,14.942384038308477,12.223225637898265,135.962429523893,151.126018641754
168,168.0,474.0977847214192,339.72005738663483,14.923359389968693,12.214407560507166,133.89143103040072,147.49718132373383
169,169.0,478.3680243811233,347.7035905729897,14.960125226762813,12.210171295729886,137.14632605951317,150.08890165582432
170,170.0,477.1168117016611,343.7752153895265,14.923545785096833,12.20662501316633,137.3831630757222,147.83218053525724
171,171.0,477.4381401315004,344.29427775838286,14.922650843269585,12.204769850371134,134.79252830574274,149.8857329414658
172,172.0,475.3020810320959,342.93184057897304,14.946396555290963,12.211739980236297,135.40538469640143,149.14294475222243
173,173.0,479.40287575962014,347.68826439264535,14.93840142350566,12.21315574496318,136.4420369184267,148.46550561928905
174,174.0,476.85026098460065,345.21267862658954,14.92399300759469,12.197765302207717,134.46080091384434,150.4404605499303
175,175.0,476.88427389906184,344.6580876161018,14.928257920259094,12.201611189740714,136.341613506179,150.06279162591517
176,176.0,485.29112132957266,348.1769523614873,14.918374094308039,12.19858048819979,138.68459636905223,152.02087204766752
177,177.0,472.8502559371982,339.8910275959695,14.936042970724436,12.192144123570415,133.09338416460986,144.84050033675834
178,178.0,479.0409702406302,341.83461301453656,14.924722467799135,12.205353791657204,133.9482200023628,149.31109576082955
179,179.0,477.6027127028886,345.5533250006881,14.93554375335884,12.191678776774559,136.54861864218555,148.73711554237127
180,180.0,476.91242191233,342.69078387276477,14.949823584612927,12.21234318183467,136.2712186295164,148.87394685193914
181,181.0,481.5688535975093,347.03774943732947,14.941847158568228,12.204288855939451,135.70755642912326,149.808421577645
182,182.0,477.14814311309823,343.5271292734771,14.923330518374762,12.19610928131114,135.65394865289116,148.8524397019497
183,183.0,481.0994090838219,344.5149532024991,14.92338332692395,12.211433753371486,137.61814990021674,148.864409812492
184,184.0,475.17889238583734,341.70641501339736,14.93173449259493,12.207653891444174,132.70034160540854,148.77044240843577
185,185.0,479.3077593096641,347.716141225257,14.93326982484519,12.209124334476428,137.10376605769682,150.6317926121133
186,186.0,474.40296594465843,342.86089889000675,14.933090770978506,12.202368303903976,134.29937808041726,148.5594741162473
187,187.0,480.5905646910742,343.24148220337656,14.947947912374307,12.206348843397224,136.0542057128811,148.19374324840868
188,188.0,475.8898228672043,341.2581281388259,14.952189314835058,12.212066154109289,134.5203199196708,148.1012929010294
189,189.0,480.398566812512,343.9482454269429,14.949228150133969,12.21390472166835,136.30490766812972,150.50177752134073
190,190.0,475.5899060953504,339.760855098227,14.925786013159366,12.201825506174194,133.99254833086655,148.1701698568492
191,191.0,472.85651070277163,340.57907158858075,14.932764195627534,12.204592262193836,133.83420422709312,148.8593816325505
192,192.0,479.177513290499,345.9078572993665,14.922274929096197,12.197984260578544,137.67171012708877,149.18067493813038
193,193.0,481.05462600245676,346.52226172388686,14.948337194096394,12.208273638569619,136.17729891861046,150.93377873994467
194,194.0,473.4546967543508,341.6399099352283,14.93472765531696,12.202974604594655,133.61656514136894,148.72324442693775
195,195.0,475.51889639367477,341.067798708427,14.934328335482068,12.202899234286281,135.24484902741284,150.1451804287279
196,196.0,483.61219087731257,348.70885482322234,14.936910452988721,12.209412355067066,135.99465470579304,150.61415151063704
197,197.0,475.5035808086668,342.4170368348013,14.929068168352156,12.213635134169028,134.60044216318772,147.74890169544972
198,198.0,479.398513730109,343.37326859039445,14.929709286492757,12.213991597371155,134.60073864812796,148.64073378998424
199,199.0,479.44902236339396,345.04279299371683,14.908410028921521,12.204915098603628,136.74808426192004,149.86726349964567
200,200.0,474.031619360781,342.61510887623723,14.921971363552766,12.201001705727533,134.12526776351717,146.49433919348164
201,201.0,485.1169439203607,348.2938308135321,14.934314352224211,12.215639790614238,138.28686453282404,151.1122547480142
202,202.0,473.2278177088743,342.0242406142476,14.93928651203905,12.205308443340122,132.54528260798847,148.67409976615124
203,203.0,484.616083636344,350.8903734882136,14.93751103036541,12.216921346937447,138.36213947455042,149.77949449395666
204,204.0,475.4878102986626,341.4292861657907,14.92744255204931,12.204224870837095,133.83385082520118,148.34797477630806
205,205.0,477.95786311893386,342.6785349815031,14.951770439071765,12.223375880382005,135.1786847463813,148.08204259771776
206,206.0,477.1196149517302,345.2994411283381,14.932521832940028,12.205951877332168,136.4116757017333,149.18792209259647
207,207.0,482.0429746142402,345.8699223958961,14.939249579751069,12.220847544132807,137.28689952587524,150.82551641742305
208,208.0,477.5139506756007,346.61949351365314,14.930607665240611,12.20708966687672,136.79935944423335,149.16221217824588
209,209.0,476.83394512805705,340.3293602066148,14.931117722177325,12.21172739085131,135.2297588185945,146.40504258672783
210,210.0,475.5013414538298,338.4913406871931,14.924858360713468,12.201471150280607,132.28488491513852,148.2888523270395
211,211.0,481.2417498083009,347.19085183655056,14.929542649416172,12.203040797935904,137.22429086006883,148.62839738645226
212,212.0,473.53133752603713,344.92094396943406,14.929580399920907,12.196382317545192,133.3884464137381,149.67690952604212
213,213.0,482.6088901245341,348.60295919512214,14.919189741674431,12.210923193424877,138.54425096708528,150.2850983336551
214,214.0,473.317263014095,339.4236196683274,14.927389152719778,12.201792843388912,135.20755067231093,146.28229207647715
215,215.0,476.0479350888037,344.62227993341344,14.94306684766963,12.205614939675858,134.5246354265461,149.7213418408652
216,216.0,485.9933219828679,353.12511147114037,14.937824042503987,12.206412315640788,139.5866776597651,152.02701358604205
217,217.0,468.7389277518466,343.7290652903148,14.94151911562929,12.204811280573454,134.16258383288636,148.74339758052122
218,218.0,481.54533177759174,342.9467728388448,14.937043644390046,12.20392134784428,136.87866183741423,150.15567985399275
219,219.0,476.3254184093222,343.50989549218724,14.923977445125896,12.203164451692325,134.80694918655598,148.39213638175954
220,220.0,476.0638473892096,343.18832038507963,14.923895415293499,12.204908618020207,135.30944816684223,146.99894665102576
221,221.0,475.48905740719107,341.038888117263,14.933698716113923,12.198014218666588,133.09973053482312,147.37769274411536
222,222.0,485.2413725502642,349.9564995028312,14.923550094400476,12.218941276934995,138.1762658968371,150.45292011131824
223,223.0,476.9292613155594,340.61538250323343,14.937851535869774,12.212705500290115,133.85267661592076,149.1915337491126
224,224.0,479.2680272527571,342.45573608411615,14.940318312121756,12.219553096471401,136.6962246609569,148.62736896119608
225,225.0,476.737043553458,343.55981592856074,14.931009326440384,12.202792232654089,134.81914873152735,149.6269665337154
226,226.0,483.0681754622758,348.89535543521674,14.926678866620351,12.1894497140561,138.8171948421312,149.5582662016336
227,227.0,475.29533639480036,342.61217808557035,14.935002158770764,12.217322395983068,133.2284443576815,148.59465579881117
228,228.0,474.859523634207,342.3538145203346,14.92463411330103,12.2063771847237,133.8078697394087,147.36884014518435
229,229.0,482.37768880632734,348.1606063787519,14.92482674042753,12.200170343074019,137.10432467519783,151.27397547709947
230,230.0,479.1163970023289,345.5092653069211,14.930360026395524,12.21246701701355,136.6783143976704,149.79291201450408
231,231.0,470.6268248884076,338.9343646709627,14.944200454339219,12.211921995734205,134.20970233278285,146.52633228865548
232,232.0,487.6471754775249,348.7682328022673,14.92606913674777,12.20749820160816,138.82908320320817,152.25473095781547
233,233.0,478.5890097657305,343.42025362349364,14.94107156986133,12.209862717836009,135.6682590954932,149.75693822129628
234,234.0,475.3053383843942,335.7727155891813,14.925036223893292,12.210672657034387,133.46116927048018,146.06146721547526
235,235.0,483.2643698665405,343.57537781669987,14.935542276242309,12.205723894063883,136.9619457480545,148.3659881963714
236,236.0,473.2070258298341,338.2449493178856,14.923758599796578,12.193276224299687,132.4300830611005,146.20143025955076
237,237.0,481.3044811742562,345.0674562021317,14.93190020052232,12.213303142606883,136.61024838767713,149.25405056033452
238,238.0,473.952682377746,340.05610719016386,14.937958093331467,12.203837337709004,133.49227069178454,150.13573673271387
239,239.0,479.6389020043233,347.05518700850166,14.927109248558956,12.194355270105781,138.68384759388854,148.66821604464397
240,240.0,474.9787889662278,337.3952512084318,14.922283202145492,12.205222209412035,132.1001311840197,147.62121888771765
241,241.0,479.8054135664709,343.4964447207903,14.930658849099217,12.204337109373505,135.76981043895276,148.15807676688192
242,242.0,474.4271514323973,341.7458275399137,14.92142099746659,12.196783767203156,134.3425002008984,148.1241171954403
243,243.0,475.9129538830256,346.93045282072734,14.95419953214621,12.199711040115972,135.55242307766355,149.69830032376888
244,244.0,483.57928081504804,346.74707886373074,14.9257286676487,12.196682102423823,136.90458025770548,150.78540883249389
245,245.0,473.8166274611401,340.38086401175684,14.938055479378777,12.208447513439369,134.4399957116993,150.09689406357248
246,246.0,482.22529259590624,349.4487843519549,14.926747255568038,12.196568402273563,136.43795723907567,149.95424085254965
247,247.0,472.90060427433997,340.69591863328185,14.939866625443816,12.215438461749946,133.1640964269645,148.4560846388323
248,248.0,474.4776736266574,342.5726154236253,14.93798463967831,12.205539385622764,135.481226850656,149.07550213624268
249,249.0,524.6655155118639,379.7383490414348,14.953940515010329,12.22070030753105,152.94816986910192,160.41261774365364


==> experiments/figures/stoch_vol_ESJD_time_True.csv <==
,t,cSMC,cSMC_grad,Kalman_1,Kalman_2
0,0.0,944.5525641751584,1037.6406902320964,19.98030578177223,25.040272949675227
1,1.0,936.0626129738744,1025.7187262496057,19.976386942389894,25.052342375653744
2,2.0,821.9832476179992,816.3487981938082,19.976132403391507,25.02914013974966
3,3.0,772.4469836665969,833.0871320730271,19.97539639685378,25.060966093137605
4,4.0,775.788406779279,708.1350369396423,20.000903072323958,25.066662367598312
5,5.0,683.8142856231623,746.6189911898331,19.969168366749226,25.032463935307916
6,6.0,752.6082103345733,696.1821714992645,19.9754338669345,25.038137695629217
7,7.0,676.0192469320548,718.372803626537,19.962245877368545,25.03717672130621
8,8.0,745.5575949928091,679.6144176844731,19.946153149589364,25.035793529904723
9,9.0,612.1999262861134,734.6052674817164,19.96782836105716,25.04162466113876
10,10.0,644.836954908557,604.6775981755795,20.00768998808237,25.062427195466558
11,11.0,619.5455251688824,632.1494282962253,20.001658974962435,25.052828218133545
12,12.0,683.1529812626293,638.9630352949096,19.99283845298571,25.068407071286476
13,13.0,590.3355368942958,686.6795359773976,19.97923457182283,25.01992604303127
14,14.0,629.9612793082756,596.50414434747,19.984071146970066,25.002591396567606
15,15.0,605.8575856611574,630.4528311162279,19.97342710055249,25.049939355477022
16,16.0,705.553362100904,648.1161156084277,19.94931591876427,25.013817585805796
17,17.0,592.4983942823196,712.1148008651405,19.94582742419653,25.01271008413238
18,18.0,598.2939372691749,558.483437160802,19.96265919370211,25.01308191077113
19,19.0,581.3783315840305,622.4976510775964,19.995890528808467,25.070043687918727
20,20.0,652.4302951656014,584.2279628076562,20.028296466202256,25.074874555725177
21,21.0,564.3862989262949,633.1394139170719,19.987309976322994,25.018359521076725
22,22.0,611.4738950596222,531.5718300661271,19.99237104535233,25.060904609086677
23,23.0,540.4418115377895,565.0162427123704,19.985677308826464,25.037733988237655
24,24.0,688.2053592215027,609.0999860496427,19.987261594069626,25.05030577223482
25,25.0,562.948172954664,614.0952096629499,19.979286486505103,25.042180386216746
26,26.0,578.2758732813704,519.8154360785151,19.99535534710908,25.05524196631332
27,27.0,573.575257128089,540.6254826916959,19.98674849240492,25.029733091546596
28,28.0,646.0379473082553,589.0737509408315,19.982994450558284,25.05696301784459
29,29.0,588.7039135528644,620.3822736005227,20.010663216036917,25.051620161142164
30,30.0,599.8863135540784,562.1779257739344,19.978256867747003,25.03863240378087
31,31.0,560.1102773952406,496.28536656624897,19.989730676627737,25.0312048233187
32,32.0,705.8369316279376,635.4903923693912,19.96569320450977,25.052322564100436
33,33.0,546.0024261894343,647.5684893901296,19.96231558006967,25.040216025252615
34,34.0,589.1350299627519,529.6884849494784,19.949463610143635,25.027896499003628
35,35.0,518.9587743728448,527.444543707886,20.004526193183942,25.052966753394436
36,36.0,602.6371365375921,538.528760424882,19.977052308127945,25.050765796719734
37,37.0,556.5948114768273,521.382165181783,20.001424953983822,25.044740804797488
38,38.0,600.6130071903817,494.1571926322174,19.973807142589237,25.017363592564582
39,39.0,535.5731559522555,521.1629155740849,19.974829922217225,25.03341920349233
40,40.0,635.4069086754504,562.7027413830858,19.97829448225241,25.05661473514094
41,41.0,521.57628578945,582.8636311108293,19.95974769771925,25.02602822586067
42,42.0,542.3416594891161,498.20842635741815,19.962292618948112,25.029828342634502
43,43.0,513.316802465959,478.1888963608908,19.98200733845148,25.06778831475208
44,44.0,602.9012301211224,530.6319994404371,19.964841457301457,25.04159995573771
45,45.0,524.7322426360194,549.0513744986517,19.975749343561525,25.033877824510196
46,46.0,574.5826956664864,494.33462691900786,19.97588656819671,25.0271741435335
47,47.0,542.0102454718113,514.3885117367157,19.975133191666615,25.049638768114225
48,48.0,657.489461987791,594.2206210930935,19.974201059692213,25.03271380995326
49,49.0,533.7451941783397,609.8644257307201,19.990458527080854,25.04779571205717
50,50.0,568.9384814546715,499.42410626942336,19.981387981850176,25.044194295735437
51,51.0,503.6502495264197,492.3669213180881,19.98014718390537,25.034009864607537
52,52.0,600.4611719242037,516.1844582345955,19.986832992644995,25.052835212057676
53,53.0,579.2822385161357,513.5329267481303,19.983189222409298,25.05919943385168
54,54.0,586.0788135781341,491.4315477035751,19.99658744411066,25.050578405120355
55,55.0,550.9015308760547,487.8411527709665,19.975468729241243,25.038651013262786
56,56.0,629.812014284941,532.871639501612,19.968294355973647,25.015314983911523
57,57.0,523.6389854328552,568.3972420381207,19.99152597717211,25.046733448639362
58,58.0,573.129351805241,488.26161182635354,20.00042654886998,25.050896003346594
59,59.0,539.1264864090879,484.12918468325927,19.9745936041624,25.033012152981787
60,60.0,624.7004701030947,518.9413139211741,19.982658127851675,25.038126864443225
61,61.0,536.3860197680397,540.5661623244393,19.98917088361269,25.054320038415526
62,62.0,563.1642348451418,471.94181796636076,19.991976025645425,25.032320462370052
63,63.0,552.363599628494,486.4261081165439,19.979273565664595,25.046256508749728
64,64.0,675.9951820831125,603.3203932369433,19.99829785010381,25.05861716858493
65,65.0,538.4176727316728,688.1904289008227,19.99229785908111,25.064283229142475
66,66.0,526.3308727528088,517.7214965708091,19.98445965616142,25.040380410793993
67,67.0,496.2622864878637,553.3783710655856,19.985957671866142,25.03165659161742
68,68.0,583.3173978582323,504.9140053275956,19.984200069862613,25.03092926955354
69,69.0,507.3878043901402,568.5024109717807,19.99018592827584,25.078341992566113
70,70.0,521.2628938888483,497.3468666780419,19.995040965612553,25.054187717349684
71,71.0,505.0645882149963,481.3740851269557,20.008486419910756,25.08842896682624
72,72.0,591.3517057436452,532.6339310289545,19.987735102929324,25.03806163047915
73,73.0,531.9724958249805,558.93137984489,19.998547157373693,25.04025303769848
74,74.0,539.3333622022293,461.13068692445154,19.991812228735334,25.050242427733473
75,75.0,489.0218835795527,485.56905071528297,19.981776836484016,25.05385943137753
76,76.0,562.8870712266955,491.5826377365442,19.99620573279928,25.03199717784044
77,77.0,507.25953211418096,531.7710644048994,19.969460715435687,25.018951154475033
78,78.0,555.3531037742365,463.86383398985527,19.981418108161503,25.060857411524662
79,79.0,527.6018320995214,482.98872415124464,19.97178981826753,25.045895681797468
80,80.0,627.0409586405082,531.0873067088178,19.986362808950517,25.060851670344835
81,81.0,515.2476061300512,562.5290298601933,19.998881308763323,25.04294233532105
82,82.0,536.9836856499799,471.4415960401007,19.981533157924314,25.053298098372135
83,83.0,519.738051147834,453.0163160207199,19.97577645460009,25.0336368046393
84,84.0,570.9211453465354,493.18321211569884,19.97774096829109,25.036956119162674
85,85.0,503.72705615632833,533.838905916698,19.992265101766307,25.0541541679112
86,86.0,525.1197416642914,463.1789302264525,19.983716561089746,25.036354167890284
87,87.0,509.3474638743724,472.07024200576507,19.975784718242195,25.050521075287545
88,88.0,603.2143362874872,543.5280629144908,19.98284457689395,25.051146710815818
89,89.0,515.2458069463196,533.8144719130901,19.98204611816879,25.03994572625424
90,90.0,506.95208493190086,465.3348653463371,19.973079473500906,25.034448358512783
91,91.0,497.20637629580415,414.8202203580028,19.975410898027736,25.05370816374106
92,92.0,576.4981444240852,510.4740053394441,19.96290500932352,25.039916267577254
93,93.0,504.7279466440045,538.0771274961527,19.980388567388438,25.04454889419786
94,94.0,534.8276210444894,479.75559951812346,19.98140244630483,25.058973306266985
95,95.0,481.6942122803535,477.1253049707411,19.99224035722059,25.05508031609186
96,96.0,644.7496658710629,566.5448105521344,19.980451926619352,25.05313156270386
97,97.0,538.4638146096082,616.5311832302048,19.996606297739685,25.060006986872494
98,98.0,565.8426426177331,465.2781994244232,19.988250489775027,25.0487536820173
99,99.0,519.2656638452396,509.0070109250747,19.97242195223109,25.018925309898687
100,100.0,580.5929089128754,505.3572391438977,19.99619437681134,25.07900453821164
101,101.0,493.2064280960646,495.02734577897377,19.993437429270582,25.059707977201917
102,102.0,553.3010700463172,505.17938364496683,19.989805561208414,25.03369181733149
103,103.0,507.21043327412684,461.31799609310906,19.98691751832776,25.04477339421778
104,104.0,600.7568310937339,501.7827755822618,19.9865842401518,25.050930653380323
105,105.0,505.0545380599408,569.8949663516219,20.0050255622333,25.043901442769695
106,106.0,539.5494242057571,460.6126233690221,19.998050650803822,25.034367599602504
107,107.0,530.0677273671489,485.3587030864021,19.97559077166221,25.025784256137484
108,108.0,561.2803480565132,486.41745507003384,19.968071536313815,25.042870045105172
109,109.0,495.00408292921605,516.375804538035,19.98454809684637,25.064705291186733
110,110.0,547.39346638337,488.43583179533226,19.985663564022303,25.063780795547203
111,111.0,518.3961094024878,474.5933659077543,19.9804756654899,25.053398914967016
112,112.0,632.0465927197943,526.7717221106212,20.007410630396254,25.04164678093085
113,113.0,532.7277772473318,602.9069910085293,19.993029108964112,25.06153552096794
114,114.0,548.5567529661664,476.2707061891217,19.976338794304038,25.022059832031125
115,115.0,507.4628033008178,499.2479062145597,19.98628964923182,25.0769609210198
116,116.0,581.0938637702211,494.0187428623965,19.968301447426274,25.025258225301144
117,117.0,525.4160826952677,525.9551044647795,19.971370271999454,25.029027828263523
118,118.0,539.1146038435669,438.5428166320548,19.97606413796011,25.044151906999762
119,119.0,513.3501114280516,528.926435635952,19.989003204200017,25.025081309206115
120,120.0,613.8365201721477,534.2584403653693,19.988176259149252,25.047983436810867
121,121.0,531.8186190916373,535.8468536089003,19.993973525368848,25.04942941051123
122,122.0,540.1634118397682,462.9132995976677,19.983948681955,25.06761932688258
123,123.0,519.1108834109341,489.6444751378515,19.99053159658466,25.051762133948827
124,124.0,583.0140299686267,511.4189798823351,19.990338401942225,25.059200159029647
125,125.0,495.9484849368871,535.1273457601868,19.977814430838134,25.050459830975957
126,126.0,539.9952753787713,462.35693802837716,19.995347456016297,25.025795388693957
127,127.0,537.0468607859706,441.0157790463821,19.99114645395196,25.05144495282711
128,128.0,664.2428198991249,570.1652029908234,19.98739172077035,25.04139138569377
129,129.0,520.432222061126,626.6226551081223,19.99299967802711,25.048337909795823
130,130.0,524.4863551024281,484.6012882123927,19.987738103836868,25.03605677614673
131,131.0,501.8202628592214,521.8524692269204,19.973332103587083,25.02948103219708
132,132.0,547.7465880916749,504.7295726448458,19.96134809511305,25.023399848719624
133,133.0,482.6807160597397,487.97646410442223,19.956942393553632,25.029358967228795
134,134.0,515.4338621144099,440.8988343691276,19.950931152338388,25.02378176139063
135,135.0,486.2475020744891,502.39789955282765,19.965665597137793,25.018662263230304
136,136.0,555.6605164504631,492.87988462674303,19.978565567270973,25.04191929694287
137,137.0,464.6808568160438,564.3059495618604,19.99685654616972,25.05671522867841
138,138.0,488.3409119457569,454.19418268878053,19.97814048598871,25.0315829571666
139,139.0,468.3463073944147,500.8745545777571,19.982455354603285,25.046359671862454
140,140.0,530.7506803367016,482.71605723791316,20.001652760345962,25.060627226987783
141,141.0,459.6740217268022,454.84779637366614,19.987945640486757,25.04599007530048
142,142.0,504.8047582962251,479.5905413865437,19.975928029159874,25.04857118589564
143,143.0,497.15516816792456,488.10885485971033,19.963944781307383,25.05233056972137
144,144.0,605.3319690601197,523.3030114518103,19.98303807689211,25.035478251462724
145,145.0,501.954548842388,544.2295622929173,19.980798814171393,25.04260833085603
146,146.0,523.1365390090264,460.4662140834585,19.965721958761918,25.033573513305853
147,147.0,465.6976923789047,459.825747466164,19.95957791354999,25.019629114288037
148,148.0,554.9883382275235,484.6028103573074,19.978073182115022,25.03018824104869
149,149.0,510.9150273779945,442.2156269286297,19.969765599343443,25.037207932679213
150,150.0,546.2919256315971,437.2877352293132,19.9743665568284,25.01205892200018
151,151.0,478.93361273417224,454.91409499843985,19.979546071905062,25.026760410046236
152,152.0,553.4090396185298,509.9508526833314,19.967719366261676,25.00482700777782
153,153.0,487.85968652554413,571.8660315714035,19.992415049174443,25.029577498701332
154,154.0,502.71754158932566,443.51571947499326,19.94758082942221,25.041128039097227
155,155.0,476.42050509113284,476.52070804435414,19.97625838089705,25.017971392821657
156,156.0,537.2370366627573,490.8660639727533,19.97935666155079,25.046633850257276
157,157.0,457.7628640880438,465.4126887910547,19.98553264830991,25.044014043894663
158,158.0,490.78369571344774,452.878404071437,19.978978472271297,25.042756291483812
159,159.0,495.90468359868527,481.75585186066866,19.97450139322328,25.049442914720693
160,160.0,626.7328771087782,554.0290425053297,19.984156352119513,25.05386451295024
161,161.0,526.9431196392035,566.1494535924671,19.98607133337345,25.045726464149187
162,162.0,513.1611521535065,490.78115103072895,19.973795280871496,25.06386277093511
163,163.0,490.75651524238685,497.0831973409412,20.00664450177105,25.065212271521958
164,164.0,571.3772122337979,477.94646870404904,19.988649499330545,25.068109807261756
165,165.0,486.7201671044954,462.1351764276088,19.99809914422871,25.05754397710493
166,166.0,517.311278223897,460.6115458050329,19.963022472524845,25.03100909548932
167,167.0,500.9276270258412,401.71498164046733,19.97845638941125,25.045684503335035
168,168.0,551.5484514664804,510.15095174905036,19.977944515725817,25.055040680415697
169,169.0,496.2519596511246,522.7026937361778,19.99105256368395,25.042351061496362
170,170.0,493.127688494401,449.16829045042186,19.99191967742661,25.057859368441896
171,171.0,481.2636004150815,457.07490848950977,19.99509049190216,25.062509581977235
172,172.0,520.6750176861683,489.629688182154,19.984528034093863,25.020945563608727
173,173.0,458.34940868605554,521.9359814291382,20.008546079292202,25.064168153578755
174,174.0,500.2644808380879,476.75281020082843,19.98579517096002,25.059850939945633
175,175.0,467.17761452978243,435.3845284439871,19.9824189235704,25.033956811599417
176,176.0,612.1686001416213,517.2574057580458,19.995520747951385,25.061294357875713
177,177.0,473.83029662293416,587.4376002831508,19.975379381319627,25.045693500627902
178,178.0,506.5114872329846,467.644557785552,19.999572791735037,25.065770835827486
179,179.0,489.00163124424864,474.6691267714718,19.985348029585264,25.057533788647685
180,180.0,541.6319923229637,474.3150697068479,19.994157735795255,25.023056203633548
181,181.0,497.21580377305054,487.09167412931555,19.988424677889896,25.05095441163764
182,182.0,510.9763510635528,451.125548966406,19.967728148204603,25.044006094153538
183,183.0,480.1382605871747,463.42744994695903,19.979666491621895,25.059050901453787
184,184.0,557.3667691226365,492.0179918472195,19.96061568401125,25.034156382815958
185,185.0,481.6929719127541,511.03764327633235,19.98712536449832,25.038143230122046
186,186.0,501.423595620162,438.3603573831836,19.973234638585577,25.03314827978703
187,187.0,478.6186562788272,459.710160334859,19.963112603351522,25.013347387854182
188,188.0,536.1720999606694,448.93837968180446,20.00106640863238,25.04755992626544
189,189.0,461.57201085895696,475.1218870503074,19.99407209757571,25.055675398048347
190,190.0,501.4275703051267,444.4263864834968,19.986577342573508,25.027379104880808
191,191.0,496.8381718068061,464.5435450743788,19.97771622954339,25.05793420650751
192,192.0,640.2559460722152,567.7573404640973,19.969828639173702,25.05311189147936
193,193.0,517.6938347260782,595.5846494764197,19.98620125344149,25.021397499707717
194,194.0,532.2634302794496,496.12483174476955,19.992359607689338,25.073829957718434
195,195.0,499.3035564502546,495.7838524890619,19.972974873053474,25.02168297269673
196,196.0,572.1657477303655,506.504001807805,19.97439069255772,25.033101721074367
197,197.0,519.5799981793623,510.39237183274406,19.96248390270286,25.042092537445942
198,198.0,551.6577281779022,478.88574555947224,19.97332536757617,25.030752030215737
199,199.0,477.9491642788489,478.4298721120361,19.971133161554107,25.04699284555594
200,200.0,565.343170563444,492.1755607341141,19.97939851775573,25.038339089516302
201,201.0,492.24003838207994,558.1610264527596,19.983570649615704,25.06570517304186
202,202.0,503.0849153744947,478.4166336337148,19.97466433632173,25.04799894276353
203,203.0,502.04922073280665,508.8406141311699,19.98177277009193,25.049625578895306
204,204.0,561.0324808944457,474.62692732810604,20.004018022228568,25.054816765893907
205,205.0,479.88432444425234,529.1368856695119,19.968660652074284,25.042228884210775
206,206.0,524.7307349177071,431.4618384363566,19.97980627243145,25.049048175055148
207,207.0,483.5168669880138,470.3906554167809,19.97376320920601,25.02234174035975
208,208.0,587.9137270588949,538.5257238704121,19.97340203372951,25.067816538389586
209,209.0,505.8558219710484,548.9096071834557,20.01272936053139,25.063608946036112
210,210.0,519.9547826024232,478.4452997869444,19.98286468276871,25.046250213078363
211,211.0,482.97324553100657,471.7672620627608,19.984549480769367,25.06019931504967
212,212.0,537.5160833257845,473.0440199183701,19.97758045929137,25.02936354970821
213,213.0,506.85609021738026,516.9642573177393,19.977243388757703,25.0304917292209
214,214.0,524.0053888547321,455.3705132521806,19.97392307881769,25.046802479915577
215,215.0,475.06213776659166,445.0584504333083,19.9968176175123,25.052738011979784
216,216.0,580.7480012444771,504.69261605445473,19.98979945491832,25.050725682106084
217,217.0,512.5973462771993,488.7332426122752,19.991501613780144,25.066197621004136
218,218.0,523.2526615668608,438.2724341191431,19.98602351802579,25.023992729387448
219,219.0,472.65223088296,418.00014826586346,19.96286104546513,25.02050742936963
220,220.0,535.9955670956792,452.4321522239001,19.9687367441449,25.04367603818001
221,221.0,483.6810507930767,472.69277351204227,19.988583164175807,25.031980801861163
222,222.0,518.3324812487913,482.1575883583662,19.988884343751423,25.05266174234383
223,223.0,478.1771981726328,453.36979932597546,19.967145482529663,25.042624905817494
224,224.0,617.1454981419855,560.3803216159985,19.977754270519235,25.02195769155692
225,225.0,476.6207216787722,607.6827417282573,19.968505202079385,25.040161288293962
226,226.0,507.28191081992657,458.6016283623754,19.99010045035229,25.05790093723379
227,227.0,493.80343599748437,500.81043129775713,19.966802930958337,25.04884317325967
228,228.0,555.626126401101,480.4979598183666,19.965515523381935,25.029332764782723
229,229.0,511.06789650428186,507.8091758064909,19.9775720723425,25.037644145906906
230,230.0,535.0821011694409,463.4823702556826,19.984488374592175,25.040507808725188
231,231.0,488.3997366582215,530.5260827677004,19.977680757881146,25.064369183608637
232,232.0,586.894943476197,510.7552504954779,19.968219025484757,25.049312434314214
233,233.0,525.047163312195,540.3499678301995,19.99216467835781,25.06341474293177
234,234.0,496.0805310564572,468.25898857603676,19.9781822003634,25.05031149508114
235,235.0,506.0991780706893,485.5795191297696,19.975325005506605,25.05702208916772
236,236.0,542.414743220839,471.0248636937969,19.978131550631133,25.039987924805224
237,237.0,510.16377552976337,494.73704139041195,19.998411472643397,25.056938469732405
238,238.0,512.2984149273316,475.23698864769995,19.985546431750716,25.044331360477372
239,239.0,509.8325809086768,482.24267277124574,20.00430532530602,25.051875535322804
240,240.0,609.0979124799567,551.2640398851612,19.97792350010671,25.045481529469875
241,241.0,514.0485327846949,589.670332540989,19.95027878051403,25.031644949483937
242,242.0,542.3292286340893,500.81549739630435,19.987257923559063,25.060306502121268
243,243.0,522.2690826372099,493.3867110333335,19.974472729662974,25.057366120345982
244,244.0,587.0402158636048,497.1104564912451,19.969491280047382,25.018659136354778
245,245.0,480.00994064098256,484.3754017874006,20.00483573661137,25.06574852468591
246,246.0,543.6783957151886,473.68172908890966,19.98456849489869,25.027718790143982
247,247.0,492.4160741218992,452.03315527617247,19.996431715146294,25.045193100267735
248,248.0,807.1473428279992,795.9639751576601,19.96365972127971,25.0433894442034
249,249.0,796.6997365504263,862.4399073869239,20.024646516489437,25.11273045797732

